Bridging scales with Machine Learning: From first principles statistical mechanics to continuum phase field computations to study order disorder transitions in LixCoO2

LixTMO2 (TM=Ni, Co, Mn) forms an important family of cathode materials for Li-ion batteries, whose performance is strongly governed by Li composition-dependent crystal structure and phase stability. Here, we use LixCoO2 (LCO) as a model system to benchmark a machine learning-enabled framework for bridging scales in materials physics. We focus on two scales: (a) assemblies of thousands of atoms described by density functional theory-informed statistical mechanics, and (b) continuum phase field models to study the dynamics of order-disorder transitions in LCO. Central to the scale bridging is the rigorous, quantitatively accurate, representation of the free energy density and chemical potentials of this material system by coarsegraining formation energies for specific atomic configurations. We develop active learning workflows to train recently developed integrable deep neural networks for such high-dimensional free energy density and chemical potential functions. The resulting, first principles-informed, machine learning-enabled, phase-field computations allow us to study LCO cathodes' phase evolution in terms of temperature, morphology, charge cycling and particle size.

==> Detailed_methods/code_and_input_files/Q_LCO.txt <==
0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125
0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125
-0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125
0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125
0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125
0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125
-0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125
-0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125
0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125
-0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125
0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125
0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125
0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125
-0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125 0.03125
-0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0
-0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 0.0625 0 -0.0625
0 0.0625 0 -0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0
-0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0
0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625
0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625
-0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125
-0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125
-0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125
0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625
0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0
-0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625 -0.0625 0 0.0625 0 0 0.0625 0 -0.0625 0.0625 0 -0.0625 0 0 -0.0625 0 0.0625
0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625
-0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0 0.0625 0 -0.0625 0
-0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0 0.0625 0.0625 0.0625 0.0625 0 0 0 0 -0.0625 -0.0625 -0.0625 -0.0625 0 0 0 0
0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125 -0.03125 -0.03125 -0.03125 -0.03125 0.03125 0.03125 0.03125 0.03125
0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 0.03125 -0.03125 0.03125 -0.03125
0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125 -0.03125 0.03125


==> Detailed_methods/code_and_input_files/biased_composition.json <==
{
    "comment": "This is a sample input file. Unrecognized attributes (like the ones prepended with '_') are ignored.",
    "debug": false,
    "ensemble": "grand_canonical",
    "method": "metropolis",
    "bias": "comp",
    "model": {
        "formation_energy": "formation_energy"
    },
    "supercell": [
        [
            8,
            -4,
            8
        ],
        [
            -4,
            14,
            8
        ],
        [
            -4,
            -7,
            2
        ]
    ],
    "data": {
        "sample_by": "pass",
        "sample_period": 1,
        "_N_sample": 1000,
        "_N_pass": 1000,
        "_N_step": 1000,
        "max_pass": 50000,
        "min_pass": 2000,
        "_max_step": 10000,
        "_max_sample": 500,
        "_min_sample": 100,
        "confidence": 0.95,
        "measurements": [
            {
                "quantity": "formation_energy",
                "precision": 0.002
            },
            {
                "quantity": "potential_energy"
            },
            {
                "quantity": "atom_frac"
            },
            {
                "quantity": "site_frac"
            },
            {
                "quantity": "comp",
                "precision": 0.0002
            },
            {
                "quantity": "comp_n"
            },
            {
                "quantity": "non_zero_eci_correlations",
                "precision": 0.001
            }
        ],
        "storage": {
            "write_observations": true,
            "write_trajectory": false,
            "output_format": [
                "json"
            ]
        },
        "_enumeration": {
            "check": "eq(1,1)",
            "metric": "clex_hull_dist(ALL)",
            "insert_canonical": true,
            "check_existence": true,
            "N_halloffame": 100,
            "sample_mode": "on_sample"
        }
    },
    "driver": {
        "mode": "incremental",
        "dependent_runs": false,
        "motif": {
            "configname": "restricted_auto",
            "_configname": "SCEL3_3_1_1_0_2_2/0",
            "_configdof": "path/to/final_state.json"
        },
        "initial_conditions": {
            "param_chem_pot": {
                "a": -0.75
            },
            "bias_phi": {
                "0": 10
            },
            "bias_kappa": {
                "0": 0.
            },
            "temperature": 230,
            "tolerance": 0.001
        },
        "final_conditions": {
            "param_chem_pot": {
                "a": -0.75
            },
            "bias_phi": {
                "0": 10
            },
            "bias_kappa": {
                "0": 0.5
            },
            "temperature": 230,
            "tolerance": 0.001
        },
        "incremental_conditions": {
            "param_chem_pot": {
                "a": 0.00
            },
            "bias_phi": {
                "0": 0
            },
            "bias_kappa": {
                "0": 0.1
            },
            "temperature": 0.0,
            "tolerance": 0.001
        }
    }
}


==> Detailed_methods/code_and_input_files/biased_order_param.json <==
{
    "comment": "This is a sample input file. Unrecognized attributes (like the ones prepended with '_') are ignored.",
    "debug": false,
    "ensemble": "grand_canonical",
    "method": "metropolis",
    "bias": "order_param",
    "model": {
        "formation_energy": "formation_energy"
    },
    "supercell": [
        [
            24,
            12,
            0
        ],
        [
            0,
            12,
            24
        ],
        [
            0,
            12,
            0
        ]
    ],
    "data": {
        "sample_by": "pass",
        "sample_period": 1,
        "_N_sample": 1000,
        "_N_pass": 1000,
        "_N_step": 1000,
        "max_pass": 50000,
        "min_pass": 2000,
        "_max_step": 10000,
        "_max_sample": 500,
        "_min_sample": 100,
        "confidence": 0.95,
        "measurements": [
            {
                "quantity": "formation_energy"
            },
            {
                "quantity": "potential_energy"
            },
            {
                "quantity": "atom_frac"
            },
            {
                "quantity": "site_frac"
            },
            {
                "quantity": "order_param",
                "precision": 0.001
            },
            {
                "quantity": "comp_n"
            },
            {
                "quantity": "non_zero_eci_correlations"
            }
        ],
        "storage": {
            "write_observations": true,
            "write_trajectory": false,
            "output_format": [
                "json"
            ]
        },
        "_enumeration": {
            "check": "eq(1,1)",
            "metric": "clex_hull_dist(ALL)",
            "insert_canonical": true,
            "check_existence": true,
            "N_halloffame": 100,
            "sample_mode": "on_sample"
        }
    },
    "driver": {
        "mode": "incremental",
        "dependent_runs": false,
        "motif": {
            "configname": "restricted_auto",
            "_configname": "SCEL3_3_1_1_0_2_2/0",
            "_configdof": "path/to/final_state.json"
        },
        "initial_conditions": {
            "param_chem_pot": {
                "a": 0.
            },
            "bias_phi": {
                "0": 10,
                "1": 0.1,
                "2": 0.1,
                "3": 0.1,
                "4": 0.1,
                "5": 0.1,
                "6": 0.1
            },
            "bias_kappa": {
                "0": 0.5,
                "1": -0.5,
                "2": 0,
                "3": 0,
                "4": 0,
                "5": 0,
                "6": 0
            },
            "temperature": 300,
            "tolerance": 0.001
        },
        "final_conditions": {
            "param_chem_pot": {
                "a": 0.
            },
            "bias_phi": {
                "0": 10,
                "1": 0.1,
                "2": 0.1,
                "3": 0.1,
                "4": 0.1,
                "5": 0.1,
                "6": 0.1
            },
            "bias_kappa": {
                "0": 0.5,
                "1": 0.5,
                "2": 0,
                "3": 0,
                "4": 0,
                "5": 0,
                "6": 0
            },
            "temperature": 300,
            "tolerance": 0.001
        },
        "incremental_conditions": {
            "param_chem_pot": {
                "a": 0.
            },
            "bias_phi": {
                "0": 0,
                "1": 0,
                "2": 0,
                "3": 0,
                "4": 0,
                "5": 0,
                "6": 0
            },
            "bias_kappa": {
                "0": 0,
                "1": 0.1,
                "2": 0,
                "3": 0,
                "4": 0,
                "5": 0,
                "6": 0
            },
            "temperature": 0.0,
            "tolerance": 0.001
        }
    }
}


==> Detailed_methods/code_and_input_files/fit_10_ga.json <==
{
    "problem_specs": {
        "data": {
            "filename": "train",
            "type": "selection",
            "X": "corr",
            "y": "formation_energy",
            "kwargs": null
        },
        "weight": {
            "method": "wHullDist",
            "kwargs": {
                "A": 15,
                "B": 0.5,
                "kT": 0.0005
            }
        },
        "cv": {
            "method": "KFold",
            "kwargs": {
                "n_splits": 10,
                "shuffle": true
            },
            "penalty": 0.0
        }
    },
    "estimator": {
        "method": "LinearRegression"
    },
    "feature_selection": {
        "method": "GeneticAlgorithm",
        "kwargs": {
            "constraints_kwargs": {
                "n_features_max": 35,
                "n_features_min": 7,
                "fix_off": [],
                "fix_on": []
            },
            "selTournamentSize": 5,
            "mutFlipBitProb": 0.01,
            "evolve_params_kwargs": {
                "n_generation": 10,
                "n_repetition": 10,
                "n_features_init": 25,
                "n_population": 150,
                "n_halloffame": 200
            },
            "cxUniformProb": 0.5
        }
    },
    "n_halloffame": 200
}


==> Detailed_methods/code_and_input_files/metropolis_grand_canonical.json <==
{
    "comment": "This is a sample input file. Unrecognized attributes (like the ones prepended with '_') are ignored.",
    "debug": false,
    "ensemble": "grand_canonical",
    "method": "metropolis",
    "model": {
        "formation_energy": "formation_energy"
    },
    "supercell": [
        [
            8,
            -4,
            8
        ],
        [
            -4,
            14,
            8
        ],
        [
            -4,
            -7,
            2
        ]
    ],
    "data": {
        "sample_by": "pass",
        "sample_period": 1,
        "_N_sample": 1000,
        "_N_pass": 1000,
        "_N_step": 1000,
        "max_pass": 50000,
        "min_pass": 2000,
        "_max_step": 10000,
        "_max_sample": 500,
        "_min_sample": 100,
        "confidence": 0.95,
        "measurements": [
            {
                "quantity": "formation_energy",
                "precision": 0.002
            },
            {
                "quantity": "potential_energy"
            },
            {
                "quantity": "atom_frac"
            },
            {
                "quantity": "site_frac"
            },
            {
                "quantity": "comp",
                "precision": 0.0002
            },
            {
                "quantity": "comp_n"
            },
            {
                "quantity": "non_zero_eci_correlations",
                "precision": 0.001
            }
        ],
        "storage": {
            "write_observations": false,
            "write_trajectory": false,
            "output_format": [
                "csv",
                "json"
            ]
        },
        "_enumeration": {
            "check": "eq(1,1)",
            "metric": "clex_hull_dist(ALL)",
            "insert_canonical": true,
            "check_existence": true,
            "N_halloffame": 100,
            "sample_mode": "on_sample"
        }
    },
    "driver": {
        "mode": "incremental",
        "dependent_runs": false,
        "motif": {
            "configname": "restricted_auto",
            "_configname": "SCEL3_3_1_1_0_2_2/0",
            "_configdof": "path/to/final_state.json"
        },
        "initial_conditions": {
            "param_chem_pot": {
                "a": -0.75
            },
            "temperature": 300,
            "tolerance": 0.001
        },
        "final_conditions": {
            "param_chem_pot": {
                "a": 0.8
            },
            "temperature": 300,
            "tolerance": 0.001
        },
        "incremental_conditions": {
            "param_chem_pot": {
                "a": 0.05
            },
            "temperature": 0.0,
            "tolerance": 0.001
        }
    }
}


==> Detailed_methods/code_and_input_files/nucleation_rates/T260_disorder.txt <==
0.49 0 -0.0116668 0 -0.169568
0.4901 0 -0.0114643 0 -0.169569
0.4902 0 -0.0112622 0 -0.16957
0.4903 0 -0.0110605 0 -0.169572
0.4904 0 -0.0108588 0 -0.169573
0.4905 0 -0.0106572 0 -0.169574
0.4906 0 -0.0104552 0 -0.169575
0.4907 0 -0.0102527 0 -0.169576
0.4908 0 -0.0100493 0 -0.169577
0.4909 0 -0.0098448 0 -0.169578
0.491 0 -0.00963886 0 -0.169579
0.4911 0 -0.00943114 0 -0.16958
0.4912 0 -0.00922129 0 -0.169581
0.4913 0 -0.00900896 0 -0.169582
0.4914 0 -0.00879378 0 -0.169582
0.4915 0 -0.00857538 0 -0.169583
0.4916 0 -0.00835338 0 -0.169584
0.4917 0 -0.0081274 0 -0.169585
0.4918 0 -0.00789707 0 -0.169586
0.4919 0 -0.00766204 0 -0.169587
0.492 0 -0.00742193 0 -0.169587
0.4921 0 -0.00717641 0 -0.169588
0.4922 0 -0.00692515 0 -0.169589
0.4923 0 -0.00666784 0 -0.169589
0.4924 0 -0.0064042 0 -0.16959
0.4925 0 -0.00613395 0 -0.169591
0.4926 0 -0.00585687 0 -0.169591
0.4927 0 -0.00557274 0 -0.169592
0.4928 0 -0.00528139 0 -0.169592
0.4929 0 -0.00498267 0 -0.169593
0.493 0 -0.00467649 0 -0.169593
0.4931 0 -0.00436275 0 -0.169594
0.4932 0 -0.00404142 0 -0.169594
0.4933 0 -0.0037125 0 -0.169595
0.4934 0 -0.00337603 0 -0.169595
0.4935 0 -0.00303206 0 -0.169595
0.4936 0 -0.00268072 0 -0.169596
0.4937 0 -0.00232214 0 -0.169596
0.4938 0 -0.00195648 0 -0.169596
0.4939 0 -0.00158397 0 -0.169596
0.494 0 -0.00120482 0 -0.169596
0.4941 0 -0.000819314 0 -0.169597
0.4942 0 -0.000427728 0 -0.169597
0.4943 0 -3.03781e-05 0 -0.169597
0.4944 0 0.000372403 0 -0.169597
0.4945 0 0.000780265 0 -0.169597
0.4946 0 0.00119284 0 -0.169596
0.4947 0 0.00160975 0 -0.169596
0.4948 0 0.00203061 0 -0.169596
0.4949 0 0.00245502 0 -0.169596
0.495 0 0.00288257 0 -0.169596
0.4951 0 0.00331288 0 -0.169595
0.4952 0 0.00374553 0 -0.169595
0.4953 0 0.00418012 0 -0.169595
0.4954 0 0.00461628 0 -0.169594
0.4955 0 0.0050536 0 -0.169594
0.4956 0 0.00549172 0 -0.169593
0.4957 0 0.00593027 0 -0.169593
0.4958 0 0.00636889 0 -0.169592
0.4959 0 0.00680726 0 -0.169591
0.496 0 0.00724505 0 -0.169591
0.4961 0 0.00768196 0 -0.16959
0.4962 0 0.00811769 0 -0.169589
0.4963 0 0.00855198 0 -0.169588
0.4964 0 0.00898458 0 -0.169587
0.4965 0 0.00941525 0 -0.169586
0.4966 0 0.00984379 0 -0.169585
0.4967 0 0.01027 0 -0.169584
0.4968 0 0.0106937 0 -0.169583
0.4969 0 0.0111147 0 -0.169582
0.497 0 0.011533 0 -0.169581
0.4971 0 0.0119483 0 -0.16958
0.4972 0 0.0123606 0 -0.169579
0.4973 0 0.0127698 0 -0.169578
0.4974 0 0.0131759 0 -0.169576
0.4975 0 0.0135787 0 -0.169575
0.4976 0 0.0139783 0 -0.169574
0.4977 0 0.0143746 0 -0.169572
0.4978 0 0.0147676 0 -0.169571
0.4979 0 0.0151574 0 -0.169569
0.498 0 0.0155439 0 -0.169568
0.4981 0 0.0159271 0 -0.169566
0.4982 0 0.0163072 0 -0.169564
0.4983 0 0.0166841 0 -0.169563
0.4984 0 0.017058 0 -0.169561
0.4985 0 0.0174288 0 -0.169559
0.4986 0 0.0177967 0 -0.169558
0.4987 0 0.0181618 0 -0.169556
0.4988 0 0.0185241 0 -0.169554
0.4989 0 0.0188837 0 -0.169552
0.499 0 0.0192407 0 -0.16955
0.4991 0 0.0195952 0 -0.169548
0.4992 0 0.0199474 0 -0.169546
0.4993 0 0.0202974 0 -0.169544
0.4994 0 0.0206452 0 -0.169542
0.4995 0 0.020991 0 -0.16954
0.4996 0 0.0213348 0 -0.169538
0.4997 0 0.0216769 0 -0.169536
0.4998 0 0.0220173 0 -0.169534
0.4999 0 0.0223561 0 -0.169531
0.5 0 0.0226936 0 -0.169529
0.5001 0 0.0230297 0 -0.169527
0.5002 0 0.0233646 0 -0.169525
0.5003 0 0.0236984 0 -0.169522
0.5004 0 0.0240313 0 -0.16952
0.5005 0 0.0243633 0 -0.169517
0.5006 0 0.0246947 0 -0.169515
0.5007 0 0.0250254 0 -0.169513
0.5008 0 0.0253556 0 -0.16951
0.5009 0 0.0256854 0 -0.169507
0.501 0 0.026015 0 -0.169505
0.5011 0 0.0263444 0 -0.169502
0.5012 0 0.0266737 0 -0.1695
0.5013 0 0.027003 0 -0.169497
0.5014 0 0.0273324 0 -0.169494
0.5015 0 0.0276621 0 -0.169491
0.5016 0 0.027992 0 -0.169489
0.5017 0 0.0283223 0 -0.169486
0.5018 0 0.0286531 0 -0.169483
0.5019 0 0.0289845 0 -0.16948
0.502 0 0.0293164 0 -0.169477
0.5021 0 0.0296491 0 -0.169474
0.5022 0 0.0299825 0 -0.169471
0.5023 0 0.0303167 0 -0.169468
0.5024 0 0.0306517 0 -0.169465
0.5025 0 0.0309877 0 -0.169462
0.5026 0 0.0313247 0 -0.169459
0.5027 0 0.0316627 0 -0.169456
0.5028 0 0.0320017 0 -0.169453
0.5029 0 0.0323418 0 -0.169449
0.503 0 0.032683 0 -0.169446
0.5031 0 0.0330254 0 -0.169443
0.5032 0 0.0333689 0 -0.16944
0.5033 0 0.0337136 0 -0.169436
0.5034 0 0.0340594 0 -0.169433
0.5035 0 0.0344064 0 -0.169429
0.5036 0 0.0347546 0 -0.169426
0.5037 0 0.0351039 0 -0.169422
0.5038 0 0.0354543 0 -0.169419
0.5039 0 0.0358059 0 -0.169415
0.504 0 0.0361585 0 -0.169412
0.5041 0 0.0365122 0 -0.169408
0.5042 0 0.0368669 0 -0.169404
0.5043 0 0.0372226 0 -0.169401
0.5044 0 0.0375792 0 -0.169397
0.5045 0 0.0379367 0 -0.169393
0.5046 0 0.0382949 0 -0.169389
0.5047 0 0.0386539 0 -0.169386
0.5048 0 0.0390135 0 -0.169382
0.5049 0 0.0393737 0 -0.169378
0.505 0 0.0397344 0 -0.169374
0.5051 0 0.0400955 0 -0.16937
0.5052 0 0.0404568 0 -0.169366
0.5053 0 0.0408184 0 -0.169362
0.5054 0 0.0411801 0 -0.169358
0.5055 0 0.0415418 0 -0.169354
0.5056 0 0.0419034 0 -0.169349
0.5057 0 0.0422647 0 -0.169345
0.5058 0 0.0426256 0 -0.169341
0.5059 0 0.0429861 0 -0.169337
0.506 0 0.043346 0 -0.169332
0.5061 0 0.0437051 0 -0.169328
0.5062 0 0.0440633 0 -0.169324
0.5063 0 0.0444206 0 -0.169319
0.5064 0 0.0447767 0 -0.169315
0.5065 0 0.0451315 0 -0.16931
0.5066 0 0.0454849 0 -0.169306
0.5067 0 0.0458367 0 -0.169301
0.5068 0 0.0461869 0 -0.169296
0.5069 0 0.0465353 0 -0.169292
0.507 0 0.0468816 0 -0.169287
0.5071 0 0.0472259 0 -0.169282
0.5072 0 0.047568 0 -0.169278
0.5073 0 0.0479077 0 -0.169273
0.5074 0 0.048245 0 -0.169268
0.5075 0 0.0485796 0 -0.169263
0.5076 0 0.0489115 0 -0.169258
0.5077 0 0.0492406 0 -0.169254
0.5078 0 0.0495667 0 -0.169249
0.5079 0 0.0498898 0 -0.169244
0.508 0 0.0502098 0 -0.169239
0.5081 0 0.0505265 0 -0.169234
0.5082 0 0.0508399 0 -0.169229
0.5083 0 0.0511499 0 -0.169223
0.5084 0 0.0514564 0 -0.169218
0.5085 0 0.0517593 0 -0.169213
0.5086 0 0.0520587 0 -0.169208
0.5087 0 0.0523544 0 -0.169203
0.5088 0 0.0526464 0 -0.169197
0.5089 0 0.0529347 0 -0.169192
0.509 0 0.0532192 0 -0.169187
0.5091 0 0.0534999 0 -0.169182
0.5092 0 0.0537769 0 -0.169176
0.5093 0 0.05405 0 -0.169171
0.5094 0 0.0543193 0 -0.169165
0.5095 0 0.0545849 0 -0.16916
0.5096 0 0.0548466 0 -0.169154
0.5097 0 0.0551046 0 -0.169149
0.5098 0 0.0553589 0 -0.169143
0.5099 0 0.0556095 0 -0.169138
0.51 0 0.0558565 0 -0.169132
0.5101 0 0.0560999 0 -0.169127
0.5102 0 0.0563397 0 -0.169121
0.5103 0 0.0565761 0 -0.169115
0.5104 0 0.056809 0 -0.16911
0.5105 0 0.0570386 0 -0.169104
0.5106 0 0.057265 0 -0.169098
0.5107 0 0.0574881 0 -0.169093
0.5108 0 0.0577082 0 -0.169087
0.5109 0 0.0579252 0 -0.169081
0.511 0 0.0581393 0 -0.169075
0.5111 0 0.0583506 0 -0.169069
0.5112 0 0.058559 0 -0.169064
0.5113 0 0.0587649 0 -0.169058
0.5114 0 0.0589681 0 -0.169052
0.5115 0 0.0591688 0 -0.169046
0.5116 0 0.0593671 0 -0.16904
0.5117 0 0.0595632 0 -0.169034
0.5118 0 0.059757 0 -0.169028
0.5119 0 0.0599486 0 -0.169022
0.512 0 0.0601382 0 -0.169016
0.5121 0 0.0603259 0 -0.16901
0.5122 0 0.0605116 0 -0.169004
0.5123 0 0.0606956 0 -0.168998
0.5124 0 0.0608778 0 -0.168992
0.5125 0 0.0610583 0 -0.168986
0.5126 0 0.0612373 0 -0.16898
0.5127 0 0.0614147 0 -0.168974
0.5128 0 0.0615907 0 -0.168967
0.5129 0 0.0617652 0 -0.168961
0.513 0 0.0619384 0 -0.168955
0.5131 0 0.0621102 0 -0.168949
0.5132 0 0.0622808 0 -0.168943
0.5133 0 0.0624502 0 -0.168936
0.5134 0 0.0626184 0 -0.16893
0.5135 0 0.0627854 0 -0.168924
0.5136 0 0.0629513 0 -0.168918
0.5137 0 0.0631161 0 -0.168911
0.5138 0 0.0632798 0 -0.168905
0.5139 0 0.0634425 0 -0.168899
0.514 0 0.0636041 0 -0.168892
0.5141 0 0.0637646 0 -0.168886
0.5142 0 0.0639241 0 -0.16888
0.5143 0 0.0640826 0 -0.168873
0.5144 0 0.06424 0 -0.168867
0.5145 0 0.0643964 0 -0.16886
0.5146 0 0.0645517 0 -0.168854
0.5147 0 0.064706 0 -0.168847
0.5148 0 0.0648592 0 -0.168841
0.5149 0 0.0650113 0 -0.168834
0.515 0 0.0651623 0 -0.168828
0.5151 0 0.0653121 0 -0.168821
0.5152 0 0.0654609 0 -0.168815
0.5153 0 0.0656084 0 -0.168808
0.5154 0 0.0657548 0 -0.168802
0.5155 0 0.0659 0 -0.168795
0.5156 0 0.0660439 0 -0.168789
0.5157 0 0.0661866 0 -0.168782
0.5158 0 0.066328 0 -0.168775
0.5159 0 0.0664681 0 -0.168769
0.516 0 0.0666068 0 -0.168762
0.5161 0 0.0667442 0 -0.168755
0.5162 0 0.0668802 0 -0.168749
0.5163 0 0.0670148 0 -0.168742
0.5164 0 0.0671479 0 -0.168735
0.5165 0 0.0672796 0 -0.168729
0.5166 0 0.0674098 0 -0.168722
0.5167 0 0.0675385 0 -0.168715
0.5168 0 0.0676656 0 -0.168708
0.5169 0 0.0677912 0 -0.168702
0.517 0 0.0679153 0 -0.168695
0.5171 0 0.0680377 0 -0.168688
0.5172 0 0.0681586 0 -0.168681
0.5173 0 0.0682778 0 -0.168674
0.5174 0 0.0683955 0 -0.168667
0.5175 0 0.0685114 0 -0.168661
0.5176 0 0.0686258 0 -0.168654
0.5177 0 0.0687385 0 -0.168647
0.5178 0 0.0688495 0 -0.16864
0.5179 0 0.0689589 0 -0.168633
0.518 0 0.0690666 0 -0.168626
0.5181 0 0.0691727 0 -0.168619
0.5182 0 0.0692771 0 -0.168612
0.5183 0 0.0693798 0 -0.168605
0.5184 0 0.0694809 0 -0.168599
0.5185 0 0.0695804 0 -0.168592
0.5186 0 0.0696782 0 -0.168585
0.5187 0 0.0697744 0 -0.168578
0.5188 0 0.069869 0 -0.168571
0.5189 0 0.069962 0 -0.168564
0.519 0 0.0700534 0 -0.168557
0.5191 0 0.0701433 0 -0.16855
0.5192 0 0.0702316 0 -0.168543
0.5193 0 0.0703185 0 -0.168536
0.5194 0 0.0704038 0 -0.168529
0.5195 0 0.0704876 0 -0.168522
0.5196 0 0.07057 0 -0.168514
0.5197 0 0.070651 0 -0.168507
0.5198 0 0.0707305 0 -0.1685
0.5199 0 0.0708087 0 -0.168493
0.52 0 0.0708855 0 -0.168486
0.5201 0 0.0709611 0 -0.168479
0.5202 0 0.0710353 0 -0.168472
0.5203 0 0.0711082 0 -0.168465
0.5204 0 0.07118 0 -0.168458
0.5205 0 0.0712505 0 -0.168451
0.5206 0 0.0713199 0 -0.168444
0.5207 0 0.0713882 0 -0.168436
0.5208 0 0.0714553 0 -0.168429
0.5209 0 0.0715214 0 -0.168422
0.521 0 0.0715864 0 -0.168415
0.5211 0 0.0716504 0 -0.168408
0.5212 0 0.0717135 0 -0.168401
0.5213 0 0.0717756 0 -0.168393
0.5214 0 0.0718368 0 -0.168386
0.5215 0 0.0718971 0 -0.168379
0.5216 0 0.0719566 0 -0.168372
0.5217 0 0.0720153 0 -0.168365
0.5218 0 0.0720732 0 -0.168357
0.5219 0 0.0721304 0 -0.16835
0.522 0 0.0721868 0 -0.168343
0.5221 0 0.0722425 0 -0.168336
0.5222 0 0.0722976 0 -0.168329
0.5223 0 0.0723521 0 -0.168321
0.5224 0 0.072406 0 -0.168314
0.5225 0 0.0724592 0 -0.168307
0.5226 0 0.072512 0 -0.1683
0.5227 0 0.0725642 0 -0.168292
0.5228 0 0.072616 0 -0.168285
0.5229 0 0.0726673 0 -0.168278
0.523 0 0.0727181 0 -0.168271
0.5231 0 0.0727685 0 -0.168263
0.5232 0 0.0728186 0 -0.168256
0.5233 0 0.0728683 0 -0.168249
0.5234 0 0.0729176 0 -0.168241
0.5235 0 0.0729666 0 -0.168234
0.5236 0 0.0730154 0 -0.168227
0.5237 0 0.0730638 0 -0.16822
0.5238 0 0.073112 0 -0.168212
0.5239 0 0.07316 0 -0.168205
0.524 0 0.0732077 0 -0.168198
0.5241 0 0.0732553 0 -0.16819
0.5242 0 0.0733027 0 -0.168183
0.5243 0 0.0733499 0 -0.168176
0.5244 0 0.0733969 0 -0.168168
0.5245 0 0.0734439 0 -0.168161
0.5246 0 0.0734907 0 -0.168154
0.5247 0 0.0735374 0 -0.168146
0.5248 0 0.073584 0 -0.168139
0.5249 0 0.0736306 0 -0.168132
0.525 0 0.0736771 0 -0.168124
0.5251 0 0.0737235 0 -0.168117
0.5252 0 0.07377 0 -0.168109
0.5253 0 0.0738164 0 -0.168102
0.5254 0 0.0738628 0 -0.168095
0.5255 0 0.0739091 0 -0.168087
0.5256 0 0.0739555 0 -0.16808
0.5257 0 0.074002 0 -0.168072
0.5258 0 0.0740484 0 -0.168065
0.5259 0 0.0740949 0 -0.168058
0.526 0 0.0741414 0 -0.16805
0.5261 0 0.074188 0 -0.168043
0.5262 0 0.0742347 0 -0.168035
0.5263 0 0.0742814 0 -0.168028
0.5264 0 0.0743282 0 -0.168021
0.5265 0 0.0743751 0 -0.168013
0.5266 0 0.074422 0 -0.168006
0.5267 0 0.0744691 0 -0.167998
0.5268 0 0.0745163 0 -0.167991
0.5269 0 0.0745636 0 -0.167983
0.527 0 0.074611 0 -0.167976
0.5271 0 0.0746585 0 -0.167968
0.5272 0 0.0747061 0 -0.167961
0.5273 0 0.0747539 0 -0.167953
0.5274 0 0.0748018 0 -0.167946
0.5275 0 0.0748499 0 -0.167939
0.5276 0 0.0748981 0 -0.167931
0.5277 0 0.0749464 0 -0.167924
0.5278 0 0.0749949 0 -0.167916
0.5279 0 0.0750436 0 -0.167909
0.528 0 0.0750924 0 -0.167901
0.5281 0 0.0751413 0 -0.167894
0.5282 0 0.0751905 0 -0.167886
0.5283 0 0.0752398 0 -0.167878
0.5284 0 0.0752893 0 -0.167871
0.5285 0 0.0753389 0 -0.167863
0.5286 0 0.0753887 0 -0.167856
0.5287 0 0.0754387 0 -0.167848
0.5288 0 0.0754889 0 -0.167841
0.5289 0 0.0755393 0 -0.167833
0.529 0 0.0755899 0 -0.167826
0.5291 0 0.0756406 0 -0.167818
0.5292 0 0.0756916 0 -0.167811
0.5293 0 0.0757427 0 -0.167803
0.5294 0 0.0757941 0 -0.167795
0.5295 0 0.0758456 0 -0.167788
0.5296 0 0.0758973 0 -0.16778
0.5297 0 0.0759493 0 -0.167773
0.5298 0 0.0760014 0 -0.167765
0.5299 0 0.0760538 0 -0.167757
0.53 0 0.0761063 0 -0.16775
0.5301 0 0.0761591 0 -0.167742
0.5302 0 0.0762121 0 -0.167735
0.5303 0 0.0762653 0 -0.167727
0.5304 0 0.0763187 0 -0.167719
0.5305 0 0.0763723 0 -0.167712
0.5306 0 0.0764262 0 -0.167704
0.5307 0 0.0764803 0 -0.167696
0.5308 0 0.0765346 0 -0.167689
0.5309 0 0.0765891 0 -0.167681
0.531 0 0.0766438 0 -0.167673
0.5311 0 0.0766988 0 -0.167666
0.5312 0 0.076754 0 -0.167658
0.5313 0 0.0768094 0 -0.16765
0.5314 0 0.076865 0 -0.167643
0.5315 0 0.0769209 0 -0.167635
0.5316 0 0.076977 0 -0.167627
0.5317 0 0.0770333 0 -0.16762
0.5318 0 0.0770899 0 -0.167612
0.5319 0 0.0771467 0 -0.167604
0.532 0 0.0772038 0 -0.167597
0.5321 0 0.0772611 0 -0.167589
0.5322 0 0.0773186 0 -0.167581
0.5323 0 0.0773764 0 -0.167573
0.5324 0 0.0774344 0 -0.167566
0.5325 0 0.0774926 0 -0.167558
0.5326 0 0.0775511 0 -0.16755
0.5327 0 0.0776099 0 -0.167542
0.5328 0 0.0776688 0 -0.167535
0.5329 0 0.0777281 0 -0.167527
0.533 0 0.0777876 0 -0.167519
0.5331 0 0.0778473 0 -0.167511
0.5332 0 0.0779073 0 -0.167503
0.5333 0 0.0779675 0 -0.167496
0.5334 0 0.078028 0 -0.167488
0.5335 0 0.0780887 0 -0.16748
0.5336 0 0.0781497 0 -0.167472
0.5337 0 0.0782109 0 -0.167464
0.5338 0 0.0782724 0 -0.167457
0.5339 0 0.0783342 0 -0.167449
0.534 0 0.0783962 0 -0.167441
0.5341 0 0.0784585 0 -0.167433
0.5342 0 0.078521 0 -0.167425
0.5343 0 0.0785838 0 -0.167417
0.5344 0 0.0786469 0 -0.16741
0.5345 0 0.0787102 0 -0.167402
0.5346 0 0.0787738 0 -0.167394
0.5347 0 0.0788377 0 -0.167386
0.5348 0 0.0789018 0 -0.167378
0.5349 0 0.0789662 0 -0.16737
0.535 0 0.0790308 0 -0.167362
0.5351 0 0.0790958 0 -0.167354
0.5352 0 0.079161 0 -0.167346
0.5353 0 0.0792265 0 -0.167339
0.5354 0 0.0792922 0 -0.167331
0.5355 0 0.0793582 0 -0.167323
0.5356 0 0.0794245 0 -0.167315
0.5357 0 0.0794911 0 -0.167307
0.5358 0 0.079558 0 -0.167299
0.5359 0 0.0796251 0 -0.167291
0.536 0 0.0796926 0 -0.167283
0.5361 0 0.0797603 0 -0.167275
0.5362 0 0.0798283 0 -0.167267
0.5363 0 0.0798966 0 -0.167259
0.5364 0 0.0799651 0 -0.167251
0.5365 0 0.080034 0 -0.167243
0.5366 0 0.0801031 0 -0.167235
0.5367 0 0.0801726 0 -0.167227
0.5368 0 0.0802423 0 -0.167219
0.5369 0 0.0803124 0 -0.167211
0.537 0 0.0803827 0 -0.167203
0.5371 0 0.0804533 0 -0.167195
0.5372 0 0.0805242 0 -0.167187
0.5373 0 0.0805955 0 -0.167179
0.5374 0 0.080667 0 -0.167171
0.5375 0 0.0807389 0 -0.167163
0.5376 0 0.080811 0 -0.167154
0.5377 0 0.0808835 0 -0.167146
0.5378 0 0.0809562 0 -0.167138
0.5379 0 0.0810293 0 -0.16713
0.538 0 0.0811027 0 -0.167122
0.5381 0 0.0811764 0 -0.167114
0.5382 0 0.0812504 0 -0.167106
0.5383 0 0.0813248 0 -0.167098
0.5384 0 0.0813994 0 -0.16709
0.5385 0 0.0814744 0 -0.167081
0.5386 0 0.0815497 0 -0.167073
0.5387 0 0.0816254 0 -0.167065
0.5388 0 0.0817013 0 -0.167057
0.5389 0 0.0817776 0 -0.167049
0.539 0 0.0818543 0 -0.167041
0.5391 0 0.0819312 0 -0.167032
0.5392 0 0.0820085 0 -0.167024
0.5393 0 0.0820861 0 -0.167016
0.5394 0 0.0821641 0 -0.167008
0.5395 0 0.0822424 0 -0.167
0.5396 0 0.0823211 0 -0.166991
0.5397 0 0.0824001 0 -0.166983
0.5398 0 0.0824794 0 -0.166975
0.5399 0 0.0825591 0 -0.166967
0.54 0 0.0826392 0 -0.166958
0.5401 0 0.0827196 0 -0.16695
0.5402 0 0.0828003 0 -0.166942
0.5403 0 0.0828814 0 -0.166934
0.5404 0 0.0829629 0 -0.166925
0.5405 0 0.0830447 0 -0.166917
0.5406 0 0.0831269 0 -0.166909
0.5407 0 0.0832095 0 -0.1669
0.5408 0 0.0832924 0 -0.166892
0.5409 0 0.0833756 0 -0.166884
0.541 0 0.0834593 0 -0.166875
0.5411 0 0.0835433 0 -0.166867
0.5412 0 0.0836277 0 -0.166859
0.5413 0 0.0837124 0 -0.16685
0.5414 0 0.0837976 0 -0.166842
0.5415 0 0.0838831 0 -0.166834
0.5416 0 0.083969 0 -0.166825
0.5417 0 0.0840552 0 -0.166817
0.5418 0 0.0841419 0 -0.166808
0.5419 0 0.0842289 0 -0.1668
0.542 0 0.0843163 0 -0.166791
0.5421 0 0.0844041 0 -0.166783
0.5422 0 0.0844922 0 -0.166775
0.5423 0 0.0845808 0 -0.166766
0.5424 0 0.0846697 0 -0.166758
0.5425 0 0.0847591 0 -0.166749
0.5426 0 0.0848488 0 -0.166741
0.5427 0 0.0849389 0 -0.166732
0.5428 0 0.0850294 0 -0.166724
0.5429 0 0.0851203 0 -0.166715
0.543 0 0.0852116 0 -0.166707
0.5431 0 0.0853033 0 -0.166698
0.5432 0 0.0853954 0 -0.16669
0.5433 0 0.0854878 0 -0.166681
0.5434 0 0.0855807 0 -0.166673
0.5435 0 0.085674 0 -0.166664
0.5436 0 0.0857676 0 -0.166655
0.5437 0 0.0858617 0 -0.166647
0.5438 0 0.0859561 0 -0.166638
0.5439 0 0.086051 0 -0.16663
0.544 0 0.0861462 0 -0.166621
0.5441 0 0.0862419 0 -0.166612
0.5442 0 0.0863379 0 -0.166604
0.5443 0 0.0864344 0 -0.166595
0.5444 0 0.0865312 0 -0.166586
0.5445 0 0.0866285 0 -0.166578
0.5446 0 0.0867261 0 -0.166569
0.5447 0 0.0868241 0 -0.16656
0.5448 0 0.0869225 0 -0.166552
0.5449 0 0.0870214 0 -0.166543
0.545 0 0.0871206 0 -0.166534
0.5451 0 0.0872202 0 -0.166526
0.5452 0 0.0873202 0 -0.166517
0.5453 0 0.0874206 0 -0.166508
0.5454 0 0.0875214 0 -0.166499
0.5455 0 0.0876226 0 -0.166491
0.5456 0 0.0877242 0 -0.166482
0.5457 0 0.0878262 0 -0.166473
0.5458 0 0.0879285 0 -0.166464
0.5459 0 0.0880313 0 -0.166456
0.546 0 0.0881344 0 -0.166447
0.5461 0 0.0882379 0 -0.166438
0.5462 0 0.0883418 0 -0.166429
0.5463 0 0.0884461 0 -0.16642
0.5464 0 0.0885507 0 -0.166411
0.5465 0 0.0886557 0 -0.166403
0.5466 0 0.0887612 0 -0.166394
0.5467 0 0.0888669 0 -0.166385
0.5468 0 0.0889731 0 -0.166376
0.5469 0 0.0890796 0 -0.166367
0.547 0 0.0891865 0 -0.166358
0.5471 0 0.0892937 0 -0.166349
0.5472 0 0.0894014 0 -0.16634
0.5473 0 0.0895093 0 -0.166331
0.5474 0 0.0896177 0 -0.166322
0.5475 0 0.0897264 0 -0.166313
0.5476 0 0.0898354 0 -0.166304
0.5477 0 0.0899448 0 -0.166295
0.5478 0 0.0900545 0 -0.166286
0.5479 0 0.0901646 0 -0.166277
0.548 0 0.090275 0 -0.166268
0.5481 0 0.0903858 0 -0.166259
0.5482 0 0.0904969 0 -0.16625
0.5483 0 0.0906083 0 -0.166241
0.5484 0 0.09072 0 -0.166232
0.5485 0 0.0908321 0 -0.166223
0.5486 0 0.0909445 0 -0.166214
0.5487 0 0.0910572 0 -0.166205
0.5488 0 0.0911702 0 -0.166196
0.5489 0 0.0912836 0 -0.166187
0.549 0 0.0913972 0 -0.166178
0.5491 0 0.0915112 0 -0.166168
0.5492 0 0.0916254 0 -0.166159
0.5493 0 0.0917399 0 -0.16615
0.5494 0 0.0918547 0 -0.166141
0.5495 0 0.0919699 0 -0.166132
0.5496 0 0.0920852 0 -0.166123
0.5497 0 0.0922009 0 -0.166113
0.5498 0 0.0923168 0 -0.166104
0.5499 0 0.092433 0 -0.166095
0.55 0 0.0925495 0 -0.166086
0.5501 0 0.0926662 0 -0.166076
0.5502 0 0.0927832 0 -0.166067
0.5503 0 0.0929005 0 -0.166058
0.5504 0 0.0930179 0 -0.166048
0.5505 0 0.0931357 0 -0.166039
0.5506 0 0.0932536 0 -0.16603
0.5507 0 0.0933718 0 -0.166021
0.5508 0 0.0934902 0 -0.166011
0.5509 0 0.0936088 0 -0.166002
0.551 0 0.0937277 0 -0.165992
0.5511 0 0.0938467 0 -0.165983
0.5512 0 0.093966 0 -0.165974
0.5513 0 0.0940855 0 -0.165964
0.5514 0 0.0942051 0 -0.165955
0.5515 0 0.094325 0 -0.165945
0.5516 0 0.094445 0 -0.165936
0.5517 0 0.0945652 0 -0.165927
0.5518 0 0.0946856 0 -0.165917
0.5519 0 0.0948062 0 -0.165908
0.552 0 0.0949269 0 -0.165898
0.5521 0 0.0950478 0 -0.165889
0.5522 0 0.0951688 0 -0.165879
0.5523 0 0.09529 0 -0.16587
0.5524 0 0.0954113 0 -0.16586
0.5525 0 0.0955327 0 -0.165851
0.5526 0 0.0956543 0 -0.165841
0.5527 0 0.095776 0 -0.165831
0.5528 0 0.0958978 0 -0.165822
0.5529 0 0.0960198 0 -0.165812
0.553 0 0.0961418 0 -0.165803
0.5531 0 0.096264 0 -0.165793
0.5532 0 0.0963862 0 -0.165783
0.5533 0 0.0965085 0 -0.165774
0.5534 0 0.0966309 0 -0.165764
0.5535 0 0.0967534 0 -0.165754
0.5536 0 0.096876 0 -0.165745
0.5537 0 0.0969986 0 -0.165735
0.5538 0 0.0971213 0 -0.165725
0.5539 0 0.0972441 0 -0.165716
0.554 0 0.0973669 0 -0.165706
0.5541 0 0.0974897 0 -0.165696
0.5542 0 0.0976126 0 -0.165686
0.5543 0 0.0977356 0 -0.165677
0.5544 0 0.0978585 0 -0.165667
0.5545 0 0.0979815 0 -0.165657
0.5546 0 0.0981045 0 -0.165647
0.5547 0 0.0982275 0 -0.165637
0.5548 0 0.0983505 0 -0.165628
0.5549 0 0.0984735 0 -0.165618
0.555 0 0.0985965 0 -0.165608
0.5551 0 0.0987194 0 -0.165598
0.5552 0 0.0988424 0 -0.165588
0.5553 0 0.0989653 0 -0.165578
0.5554 0 0.0990883 0 -0.165568
0.5555 0 0.0992111 0 -0.165558
0.5556 0 0.099334 0 -0.165548
0.5557 0 0.0994568 0 -0.165539
0.5558 0 0.0995795 0 -0.165529
0.5559 0 0.0997022 0 -0.165519
0.556 0 0.0998249 0 -0.165509
0.5561 0 0.0999474 0 -0.165499
0.5562 0 0.10007 0 -0.165489
0.5563 0 0.100192 0 -0.165479
0.5564 0 0.100315 0 -0.165469
0.5565 0 0.100437 0 -0.165459
0.5566 0 0.100559 0 -0.165449
0.5567 0 0.100681 0 -0.165438
0.5568 0 0.100803 0 -0.165428
0.5569 0 0.100925 0 -0.165418
0.557 0 0.101047 0 -0.165408
0.5571 0 0.101168 0 -0.165398
0.5572 0 0.10129 0 -0.165388
0.5573 0 0.101411 0 -0.165378
0.5574 0 0.101532 0 -0.165368
0.5575 0 0.101654 0 -0.165358
0.5576 0 0.101775 0 -0.165347
0.5577 0 0.101895 0 -0.165337
0.5578 0 0.102016 0 -0.165327
0.5579 0 0.102137 0 -0.165317
0.558 0 0.102257 0 -0.165307
0.5581 0 0.102377 0 -0.165296
0.5582 0 0.102497 0 -0.165286
0.5583 0 0.102617 0 -0.165276
0.5584 0 0.102737 0 -0.165266
0.5585 0 0.102856 0 -0.165255
0.5586 0 0.102976 0 -0.165245
0.5587 0 0.103095 0 -0.165235
0.5588 0 0.103214 0 -0.165224
0.5589 0 0.103333 0 -0.165214
0.559 0 0.103451 0 -0.165204
0.5591 0 0.10357 0 -0.165193
0.5592 0 0.103688 0 -0.165183
0.5593 0 0.103806 0 -0.165173
0.5594 0 0.103924 0 -0.165162
0.5595 0 0.104041 0 -0.165152
0.5596 0 0.104159 0 -0.165141
0.5597 0 0.104276 0 -0.165131
0.5598 0 0.104393 0 -0.165121
0.5599 0 0.10451 0 -0.16511
0.56 0 0.104626 0 -0.1651


==> Detailed_methods/code_and_input_files/nucleation_rates/T260_disorder2.txt <==
0.5 0 0.0226936 0 -0.169529
0.5001 0 0.0230297 0 -0.169527
0.5002 0 0.0233646 0 -0.169525
0.5003 0 0.0236984 0 -0.169522
0.5004 0 0.0240313 0 -0.16952
0.5005 0 0.0243633 0 -0.169517
0.5006 0 0.0246947 0 -0.169515
0.5007 0 0.0250254 0 -0.169513
0.5008 0 0.0253556 0 -0.16951
0.5009 0 0.0256854 0 -0.169507
0.501 0 0.026015 0 -0.169505
0.5011 0 0.0263444 0 -0.169502
0.5012 0 0.0266737 0 -0.1695
0.5013 0 0.027003 0 -0.169497
0.5014 0 0.0273324 0 -0.169494
0.5015 0 0.0276621 0 -0.169491
0.5016 0 0.027992 0 -0.169489
0.5017 0 0.0283223 0 -0.169486
0.5018 0 0.0286531 0 -0.169483
0.5019 0 0.0289845 0 -0.16948
0.502 0 0.0293164 0 -0.169477
0.5021 0 0.0296491 0 -0.169474
0.5022 0 0.0299825 0 -0.169471
0.5023 0 0.0303167 0 -0.169468
0.5024 0 0.0306517 0 -0.169465
0.5025 0 0.0309877 0 -0.169462
0.5026 0 0.0313247 0 -0.169459
0.5027 0 0.0316627 0 -0.169456
0.5028 0 0.0320017 0 -0.169453
0.5029 0 0.0323418 0 -0.169449
0.503 0 0.032683 0 -0.169446
0.5031 0 0.0330254 0 -0.169443
0.5032 0 0.0333689 0 -0.16944
0.5033 0 0.0337136 0 -0.169436
0.5034 0 0.0340594 0 -0.169433
0.5035 0 0.0344064 0 -0.169429
0.5036 0 0.0347546 0 -0.169426
0.5037 0 0.0351039 0 -0.169422
0.5038 0 0.0354543 0 -0.169419
0.5039 0 0.0358059 0 -0.169415
0.504 0 0.0361585 0 -0.169412
0.5041 0 0.0365122 0 -0.169408
0.5042 0 0.0368669 0 -0.169404
0.5043 0 0.0372226 0 -0.169401
0.5044 0 0.0375792 0 -0.169397
0.5045 0 0.0379367 0 -0.169393
0.5046 0 0.0382949 0 -0.169389
0.5047 0 0.0386539 0 -0.169386
0.5048 0 0.0390135 0 -0.169382
0.5049 0 0.0393737 0 -0.169378
0.505 0 0.0397344 0 -0.169374
0.5051 0 0.0400955 0 -0.16937
0.5052 0 0.0404568 0 -0.169366
0.5053 0 0.0408184 0 -0.169362
0.5054 0 0.0411801 0 -0.169358
0.5055 0 0.0415418 0 -0.169354
0.5056 0 0.0419034 0 -0.169349
0.5057 0 0.0422647 0 -0.169345
0.5058 0 0.0426256 0 -0.169341
0.5059 0 0.0429861 0 -0.169337
0.506 0 0.043346 0 -0.169332
0.5061 0 0.0437051 0 -0.169328
0.5062 0 0.0440633 0 -0.169324
0.5063 0 0.0444206 0 -0.169319
0.5064 0 0.0447767 0 -0.169315
0.5065 0 0.0451315 0 -0.16931
0.5066 0 0.0454849 0 -0.169306
0.5067 0 0.0458367 0 -0.169301
0.5068 0 0.0461869 0 -0.169296
0.5069 0 0.0465353 0 -0.169292
0.507 0 0.0468816 0 -0.169287
0.5071 0 0.0472259 0 -0.169282
0.5072 0 0.047568 0 -0.169278
0.5073 0 0.0479077 0 -0.169273
0.5074 0 0.048245 0 -0.169268
0.5075 0 0.0485796 0 -0.169263
0.5076 0 0.0489115 0 -0.169258
0.5077 0 0.0492406 0 -0.169254
0.5078 0 0.0495667 0 -0.169249
0.5079 0 0.0498898 0 -0.169244
0.508 0 0.0502098 0 -0.169239
0.5081 0 0.0505265 0 -0.169234
0.5082 0 0.0508399 0 -0.169229
0.5083 0 0.0511499 0 -0.169223
0.5084 0 0.0514564 0 -0.169218
0.5085 0 0.0517593 0 -0.169213
0.5086 0 0.0520587 0 -0.169208
0.5087 0 0.0523544 0 -0.169203
0.5088 0 0.0526464 0 -0.169197
0.5089 0 0.0529347 0 -0.169192
0.509 0 0.0532192 0 -0.169187
0.5091 0 0.0534999 0 -0.169182
0.5092 0 0.0537769 0 -0.169176
0.5093 0 0.05405 0 -0.169171
0.5094 0 0.0543193 0 -0.169165
0.5095 0 0.0545849 0 -0.16916
0.5096 0 0.0548466 0 -0.169154
0.5097 0 0.0551046 0 -0.169149
0.5098 0 0.0553589 0 -0.169143
0.5099 0 0.0556095 0 -0.169138
0.51 0 0.0558565 0 -0.169132
0.5101 0 0.0560999 0 -0.169127
0.5102 0 0.0563397 0 -0.169121
0.5103 0 0.0565761 0 -0.169115
0.5104 0 0.056809 0 -0.16911
0.5105 0 0.0570386 0 -0.169104
0.5106 0 0.057265 0 -0.169098
0.5107 0 0.0574881 0 -0.169093
0.5108 0 0.0577082 0 -0.169087
0.5109 0 0.0579252 0 -0.169081
0.511 0 0.0581393 0 -0.169075
0.5111 0 0.0583506 0 -0.169069
0.5112 0 0.058559 0 -0.169064
0.5113 0 0.0587649 0 -0.169058
0.5114 0 0.0589681 0 -0.169052
0.5115 0 0.0591688 0 -0.169046
0.5116 0 0.0593671 0 -0.16904
0.5117 0 0.0595632 0 -0.169034
0.5118 0 0.059757 0 -0.169028
0.5119 0 0.0599486 0 -0.169022
0.512 0 0.0601382 0 -0.169016
0.5121 0 0.0603259 0 -0.16901
0.5122 0 0.0605116 0 -0.169004
0.5123 0 0.0606956 0 -0.168998
0.5124 0 0.0608778 0 -0.168992
0.5125 0 0.0610583 0 -0.168986
0.5126 0 0.0612373 0 -0.16898
0.5127 0 0.0614147 0 -0.168974
0.5128 0 0.0615907 0 -0.168967
0.5129 0 0.0617652 0 -0.168961
0.513 0 0.0619384 0 -0.168955
0.5131 0 0.0621102 0 -0.168949
0.5132 0 0.0622808 0 -0.168943
0.5133 0 0.0624502 0 -0.168936
0.5134 0 0.0626184 0 -0.16893
0.5135 0 0.0627854 0 -0.168924
0.5136 0 0.0629513 0 -0.168918
0.5137 0 0.0631161 0 -0.168911
0.5138 0 0.0632798 0 -0.168905
0.5139 0 0.0634425 0 -0.168899
0.514 0 0.0636041 0 -0.168892
0.5141 0 0.0637646 0 -0.168886
0.5142 0 0.0639241 0 -0.16888
0.5143 0 0.0640826 0 -0.168873
0.5144 0 0.06424 0 -0.168867
0.5145 0 0.0643964 0 -0.16886
0.5146 0 0.0645517 0 -0.168854
0.5147 0 0.064706 0 -0.168847
0.5148 0 0.0648592 0 -0.168841
0.5149 0 0.0650113 0 -0.168834
0.515 0 0.0651623 0 -0.168828
0.5151 0 0.0653121 0 -0.168821
0.5152 0 0.0654609 0 -0.168815
0.5153 0 0.0656084 0 -0.168808
0.5154 0 0.0657548 0 -0.168802
0.5155 0 0.0659 0 -0.168795
0.5156 0 0.0660439 0 -0.168789
0.5157 0 0.0661866 0 -0.168782
0.5158 0 0.066328 0 -0.168775
0.5159 0 0.0664681 0 -0.168769
0.516 0 0.0666068 0 -0.168762
0.5161 0 0.0667442 0 -0.168755
0.5162 0 0.0668802 0 -0.168749
0.5163 0 0.0670148 0 -0.168742
0.5164 0 0.0671479 0 -0.168735
0.5165 0 0.0672796 0 -0.168729
0.5166 0 0.0674098 0 -0.168722
0.5167 0 0.0675385 0 -0.168715
0.5168 0 0.0676656 0 -0.168708
0.5169 0 0.0677912 0 -0.168702
0.517 0 0.0679153 0 -0.168695
0.5171 0 0.0680377 0 -0.168688
0.5172 0 0.0681586 0 -0.168681
0.5173 0 0.0682778 0 -0.168674
0.5174 0 0.0683955 0 -0.168667
0.5175 0 0.0685114 0 -0.168661
0.5176 0 0.0686258 0 -0.168654
0.5177 0 0.0687385 0 -0.168647
0.5178 0 0.0688495 0 -0.16864
0.5179 0 0.0689589 0 -0.168633
0.518 0 0.0690666 0 -0.168626
0.5181 0 0.0691727 0 -0.168619
0.5182 0 0.0692771 0 -0.168612
0.5183 0 0.0693798 0 -0.168605
0.5184 0 0.0694809 0 -0.168599
0.5185 0 0.0695804 0 -0.168592
0.5186 0 0.0696782 0 -0.168585
0.5187 0 0.0697744 0 -0.168578
0.5188 0 0.069869 0 -0.168571
0.5189 0 0.069962 0 -0.168564
0.519 0 0.0700534 0 -0.168557
0.5191 0 0.0701433 0 -0.16855
0.5192 0 0.0702316 0 -0.168543
0.5193 0 0.0703185 0 -0.168536
0.5194 0 0.0704038 0 -0.168529
0.5195 0 0.0704876 0 -0.168522
0.5196 0 0.07057 0 -0.168514
0.5197 0 0.070651 0 -0.168507
0.5198 0 0.0707305 0 -0.1685
0.5199 0 0.0708087 0 -0.168493
0.52 0 0.0708855 0 -0.168486
0.5201 0 0.0709611 0 -0.168479
0.5202 0 0.0710353 0 -0.168472
0.5203 0 0.0711082 0 -0.168465
0.5204 0 0.07118 0 -0.168458
0.5205 0 0.0712505 0 -0.168451
0.5206 0 0.0713199 0 -0.168444
0.5207 0 0.0713882 0 -0.168436
0.5208 0 0.0714553 0 -0.168429
0.5209 0 0.0715214 0 -0.168422
0.521 0 0.0715864 0 -0.168415
0.5211 0 0.0716504 0 -0.168408
0.5212 0 0.0717135 0 -0.168401
0.5213 0 0.0717756 0 -0.168393
0.5214 0 0.0718368 0 -0.168386
0.5215 0 0.0718971 0 -0.168379
0.5216 0 0.0719566 0 -0.168372
0.5217 0 0.0720153 0 -0.168365
0.5218 0 0.0720732 0 -0.168357
0.5219 0 0.0721304 0 -0.16835
0.522 0 0.0721868 0 -0.168343
0.5221 0 0.0722425 0 -0.168336
0.5222 0 0.0722976 0 -0.168329
0.5223 0 0.0723521 0 -0.168321
0.5224 0 0.072406 0 -0.168314
0.5225 0 0.0724592 0 -0.168307
0.5226 0 0.072512 0 -0.1683
0.5227 0 0.0725642 0 -0.168292
0.5228 0 0.072616 0 -0.168285
0.5229 0 0.0726673 0 -0.168278
0.523 0 0.0727181 0 -0.168271
0.5231 0 0.0727685 0 -0.168263
0.5232 0 0.0728186 0 -0.168256
0.5233 0 0.0728683 0 -0.168249
0.5234 0 0.0729176 0 -0.168241
0.5235 0 0.0729666 0 -0.168234
0.5236 0 0.0730154 0 -0.168227
0.5237 0 0.0730638 0 -0.16822
0.5238 0 0.073112 0 -0.168212
0.5239 0 0.07316 0 -0.168205
0.524 0 0.0732077 0 -0.168198
0.5241 0 0.0732553 0 -0.16819
0.5242 0 0.0733027 0 -0.168183
0.5243 0 0.0733499 0 -0.168176
0.5244 0 0.0733969 0 -0.168168
0.5245 0 0.0734439 0 -0.168161
0.5246 0 0.0734907 0 -0.168154
0.5247 0 0.0735374 0 -0.168146
0.5248 0 0.073584 0 -0.168139
0.5249 0 0.0736306 0 -0.168132
0.525 0 0.0736771 0 -0.168124
0.5251 0 0.0737235 0 -0.168117
0.5252 0 0.07377 0 -0.168109
0.5253 0 0.0738164 0 -0.168102
0.5254 0 0.0738628 0 -0.168095
0.5255 0 0.0739091 0 -0.168087
0.5256 0 0.0739555 0 -0.16808
0.5257 0 0.074002 0 -0.168072
0.5258 0 0.0740484 0 -0.168065
0.5259 0 0.0740949 0 -0.168058
0.526 0 0.0741414 0 -0.16805
0.5261 0 0.074188 0 -0.168043
0.5262 0 0.0742347 0 -0.168035
0.5263 0 0.0742814 0 -0.168028
0.5264 0 0.0743282 0 -0.168021
0.5265 0 0.0743751 0 -0.168013
0.5266 0 0.074422 0 -0.168006
0.5267 0 0.0744691 0 -0.167998
0.5268 0 0.0745163 0 -0.167991
0.5269 0 0.0745636 0 -0.167983
0.527 0 0.074611 0 -0.167976
0.5271 0 0.0746585 0 -0.167968
0.5272 0 0.0747061 0 -0.167961
0.5273 0 0.0747539 0 -0.167953
0.5274 0 0.0748018 0 -0.167946
0.5275 0 0.0748499 0 -0.167939
0.5276 0 0.0748981 0 -0.167931
0.5277 0 0.0749464 0 -0.167924
0.5278 0 0.0749949 0 -0.167916
0.5279 0 0.0750436 0 -0.167909
0.528 0 0.0750924 0 -0.167901
0.5281 0 0.0751413 0 -0.167894
0.5282 0 0.0751905 0 -0.167886
0.5283 0 0.0752398 0 -0.167878
0.5284 0 0.0752893 0 -0.167871
0.5285 0 0.0753389 0 -0.167863
0.5286 0 0.0753887 0 -0.167856
0.5287 0 0.0754387 0 -0.167848
0.5288 0 0.0754889 0 -0.167841
0.5289 0 0.0755393 0 -0.167833
0.529 0 0.0755899 0 -0.167826
0.5291 0 0.0756406 0 -0.167818
0.5292 0 0.0756916 0 -0.167811
0.5293 0 0.0757427 0 -0.167803
0.5294 0 0.0757941 0 -0.167795
0.5295 0 0.0758456 0 -0.167788
0.5296 0 0.0758973 0 -0.16778
0.5297 0 0.0759493 0 -0.167773
0.5298 0 0.0760014 0 -0.167765
0.5299 0 0.0760538 0 -0.167757
0.53 0 0.0761063 0 -0.16775
0.5301 0 0.0761591 0 -0.167742
0.5302 0 0.0762121 0 -0.167735
0.5303 0 0.0762653 0 -0.167727
0.5304 0 0.0763187 0 -0.167719
0.5305 0 0.0763723 0 -0.167712
0.5306 0 0.0764262 0 -0.167704
0.5307 0 0.0764803 0 -0.167696
0.5308 0 0.0765346 0 -0.167689
0.5309 0 0.0765891 0 -0.167681
0.531 0 0.0766438 0 -0.167673
0.5311 0 0.0766988 0 -0.167666
0.5312 0 0.076754 0 -0.167658
0.5313 0 0.0768094 0 -0.16765
0.5314 0 0.076865 0 -0.167643
0.5315 0 0.0769209 0 -0.167635
0.5316 0 0.076977 0 -0.167627
0.5317 0 0.0770333 0 -0.16762
0.5318 0 0.0770899 0 -0.167612
0.5319 0 0.0771467 0 -0.167604
0.532 0 0.0772038 0 -0.167597
0.5321 0 0.0772611 0 -0.167589
0.5322 0 0.0773186 0 -0.167581
0.5323 0 0.0773764 0 -0.167573
0.5324 0 0.0774344 0 -0.167566
0.5325 0 0.0774926 0 -0.167558
0.5326 0 0.0775511 0 -0.16755
0.5327 0 0.0776099 0 -0.167542
0.5328 0 0.0776688 0 -0.167535
0.5329 0 0.0777281 0 -0.167527
0.533 0 0.0777876 0 -0.167519
0.5331 0 0.0778473 0 -0.167511
0.5332 0 0.0779073 0 -0.167503
0.5333 0 0.0779675 0 -0.167496
0.5334 0 0.078028 0 -0.167488
0.5335 0 0.0780887 0 -0.16748
0.5336 0 0.0781497 0 -0.167472
0.5337 0 0.0782109 0 -0.167464
0.5338 0 0.0782724 0 -0.167457
0.5339 0 0.0783342 0 -0.167449
0.534 0 0.0783962 0 -0.167441
0.5341 0 0.0784585 0 -0.167433
0.5342 0 0.078521 0 -0.167425
0.5343 0 0.0785838 0 -0.167417
0.5344 0 0.0786469 0 -0.16741
0.5345 0 0.0787102 0 -0.167402
0.5346 0 0.0787738 0 -0.167394
0.5347 0 0.0788377 0 -0.167386
0.5348 0 0.0789018 0 -0.167378
0.5349 0 0.0789662 0 -0.16737
0.535 0 0.0790308 0 -0.167362
0.5351 0 0.0790958 0 -0.167354
0.5352 0 0.079161 0 -0.167346
0.5353 0 0.0792265 0 -0.167339
0.5354 0 0.0792922 0 -0.167331
0.5355 0 0.0793582 0 -0.167323
0.5356 0 0.0794245 0 -0.167315
0.5357 0 0.0794911 0 -0.167307
0.5358 0 0.079558 0 -0.167299
0.5359 0 0.0796251 0 -0.167291
0.536 0 0.0796926 0 -0.167283
0.5361 0 0.0797603 0 -0.167275
0.5362 0 0.0798283 0 -0.167267
0.5363 0 0.0798966 0 -0.167259
0.5364 0 0.0799651 0 -0.167251
0.5365 0 0.080034 0 -0.167243
0.5366 0 0.0801031 0 -0.167235
0.5367 0 0.0801726 0 -0.167227
0.5368 0 0.0802423 0 -0.167219
0.5369 0 0.0803124 0 -0.167211
0.537 0 0.0803827 0 -0.167203
0.5371 0 0.0804533 0 -0.167195
0.5372 0 0.0805242 0 -0.167187
0.5373 0 0.0805955 0 -0.167179
0.5374 0 0.080667 0 -0.167171
0.5375 0 0.0807389 0 -0.167163
0.5376 0 0.080811 0 -0.167154
0.5377 0 0.0808835 0 -0.167146
0.5378 0 0.0809562 0 -0.167138
0.5379 0 0.0810293 0 -0.16713
0.538 0 0.0811027 0 -0.167122
0.5381 0 0.0811764 0 -0.167114
0.5382 0 0.0812504 0 -0.167106
0.5383 0 0.0813248 0 -0.167098
0.5384 0 0.0813994 0 -0.16709
0.5385 0 0.0814744 0 -0.167081
0.5386 0 0.0815497 0 -0.167073
0.5387 0 0.0816254 0 -0.167065
0.5388 0 0.0817013 0 -0.167057
0.5389 0 0.0817776 0 -0.167049
0.539 0 0.0818543 0 -0.167041
0.5391 0 0.0819312 0 -0.167032
0.5392 0 0.0820085 0 -0.167024
0.5393 0 0.0820861 0 -0.167016
0.5394 0 0.0821641 0 -0.167008
0.5395 0 0.0822424 0 -0.167
0.5396 0 0.0823211 0 -0.166991
0.5397 0 0.0824001 0 -0.166983
0.5398 0 0.0824794 0 -0.166975
0.5399 0 0.0825591 0 -0.166967
0.54 0 0.0826392 0 -0.166958
0.5401 0 0.0827196 0 -0.16695
0.5402 0 0.0828003 0 -0.166942
0.5403 0 0.0828814 0 -0.166934
0.5404 0 0.0829629 0 -0.166925
0.5405 0 0.0830447 0 -0.166917
0.5406 0 0.0831269 0 -0.166909
0.5407 0 0.0832095 0 -0.1669
0.5408 0 0.0832924 0 -0.166892
0.5409 0 0.0833756 0 -0.166884
0.541 0 0.0834593 0 -0.166875
0.5411 0 0.0835433 0 -0.166867
0.5412 0 0.0836277 0 -0.166859
0.5413 0 0.0837124 0 -0.16685
0.5414 0 0.0837976 0 -0.166842
0.5415 0 0.0838831 0 -0.166834
0.5416 0 0.083969 0 -0.166825
0.5417 0 0.0840552 0 -0.166817
0.5418 0 0.0841419 0 -0.166808
0.5419 0 0.0842289 0 -0.1668
0.542 0 0.0843163 0 -0.166791
0.5421 0 0.0844041 0 -0.166783
0.5422 0 0.0844922 0 -0.166775
0.5423 0 0.0845808 0 -0.166766
0.5424 0 0.0846697 0 -0.166758
0.5425 0 0.0847591 0 -0.166749
0.5426 0 0.0848488 0 -0.166741
0.5427 0 0.0849389 0 -0.166732
0.5428 0 0.0850294 0 -0.166724
0.5429 0 0.0851203 0 -0.166715
0.543 0 0.0852116 0 -0.166707
0.5431 0 0.0853033 0 -0.166698
0.5432 0 0.0853954 0 -0.16669
0.5433 0 0.0854878 0 -0.166681
0.5434 0 0.0855807 0 -0.166673
0.5435 0 0.085674 0 -0.166664
0.5436 0 0.0857676 0 -0.166655
0.5437 0 0.0858617 0 -0.166647
0.5438 0 0.0859561 0 -0.166638
0.5439 0 0.086051 0 -0.16663
0.544 0 0.0861462 0 -0.166621
0.5441 0 0.0862419 0 -0.166612
0.5442 0 0.0863379 0 -0.166604
0.5443 0 0.0864344 0 -0.166595
0.5444 0 0.0865312 0 -0.166586
0.5445 0 0.0866285 0 -0.166578
0.5446 0 0.0867261 0 -0.166569
0.5447 0 0.0868241 0 -0.16656
0.5448 0 0.0869225 0 -0.166552
0.5449 0 0.0870214 0 -0.166543
0.545 0 0.0871206 0 -0.166534
0.5451 0 0.0872202 0 -0.166526
0.5452 0 0.0873202 0 -0.166517
0.5453 0 0.0874206 0 -0.166508
0.5454 0 0.0875214 0 -0.166499
0.5455 0 0.0876226 0 -0.166491
0.5456 0 0.0877242 0 -0.166482
0.5457 0 0.0878262 0 -0.166473
0.5458 0 0.0879285 0 -0.166464
0.5459 0 0.0880313 0 -0.166456
0.546 0 0.0881344 0 -0.166447
0.5461 0 0.0882379 0 -0.166438
0.5462 0 0.0883418 0 -0.166429
0.5463 0 0.0884461 0 -0.16642
0.5464 0 0.0885507 0 -0.166411
0.5465 0 0.0886557 0 -0.166403
0.5466 0 0.0887612 0 -0.166394
0.5467 0 0.0888669 0 -0.166385
0.5468 0 0.0889731 0 -0.166376
0.5469 0 0.0890796 0 -0.166367
0.547 0 0.0891865 0 -0.166358
0.5471 0 0.0892937 0 -0.166349
0.5472 0 0.0894014 0 -0.16634
0.5473 0 0.0895093 0 -0.166331
0.5474 0 0.0896177 0 -0.166322
0.5475 0 0.0897264 0 -0.166313
0.5476 0 0.0898354 0 -0.166304
0.5477 0 0.0899448 0 -0.166295
0.5478 0 0.0900545 0 -0.166286
0.5479 0 0.0901646 0 -0.166277
0.548 0 0.090275 0 -0.166268
0.5481 0 0.0903858 0 -0.166259
0.5482 0 0.0904969 0 -0.16625
0.5483 0 0.0906083 0 -0.166241
0.5484 0 0.09072 0 -0.166232
0.5485 0 0.0908321 0 -0.166223
0.5486 0 0.0909445 0 -0.166214
0.5487 0 0.0910572 0 -0.166205
0.5488 0 0.0911702 0 -0.166196
0.5489 0 0.0912836 0 -0.166187
0.549 0 0.0913972 0 -0.166178
0.5491 0 0.0915112 0 -0.166168
0.5492 0 0.0916254 0 -0.166159
0.5493 0 0.0917399 0 -0.16615
0.5494 0 0.0918547 0 -0.166141
0.5495 0 0.0919699 0 -0.166132
0.5496 0 0.0920852 0 -0.166123
0.5497 0 0.0922009 0 -0.166113
0.5498 0 0.0923168 0 -0.166104
0.5499 0 0.092433 0 -0.166095
0.55 0 0.0925495 0 -0.166086
0.5501 0 0.0926662 0 -0.166076
0.5502 0 0.0927832 0 -0.166067
0.5503 0 0.0929005 0 -0.166058
0.5504 0 0.0930179 0 -0.166048
0.5505 0 0.0931357 0 -0.166039
0.5506 0 0.0932536 0 -0.16603
0.5507 0 0.0933718 0 -0.166021
0.5508 0 0.0934902 0 -0.166011
0.5509 0 0.0936088 0 -0.166002
0.551 0 0.0937277 0 -0.165992
0.5511 0 0.0938467 0 -0.165983
0.5512 0 0.093966 0 -0.165974
0.5513 0 0.0940855 0 -0.165964
0.5514 0 0.0942051 0 -0.165955
0.5515 0 0.094325 0 -0.165945
0.5516 0 0.094445 0 -0.165936
0.5517 0 0.0945652 0 -0.165927
0.5518 0 0.0946856 0 -0.165917
0.5519 0 0.0948062 0 -0.165908
0.552 0 0.0949269 0 -0.165898
0.5521 0 0.0950478 0 -0.165889
0.5522 0 0.0951688 0 -0.165879
0.5523 0 0.09529 0 -0.16587
0.5524 0 0.0954113 0 -0.16586
0.5525 0 0.0955327 0 -0.165851
0.5526 0 0.0956543 0 -0.165841
0.5527 0 0.095776 0 -0.165831
0.5528 0 0.0958978 0 -0.165822
0.5529 0 0.0960198 0 -0.165812
0.553 0 0.0961418 0 -0.165803
0.5531 0 0.096264 0 -0.165793
0.5532 0 0.0963862 0 -0.165783
0.5533 0 0.0965085 0 -0.165774
0.5534 0 0.0966309 0 -0.165764
0.5535 0 0.0967534 0 -0.165754
0.5536 0 0.096876 0 -0.165745
0.5537 0 0.0969986 0 -0.165735
0.5538 0 0.0971213 0 -0.165725
0.5539 0 0.0972441 0 -0.165716
0.554 0 0.0973669 0 -0.165706
0.5541 0 0.0974897 0 -0.165696
0.5542 0 0.0976126 0 -0.165686
0.5543 0 0.0977356 0 -0.165677
0.5544 0 0.0978585 0 -0.165667
0.5545 0 0.0979815 0 -0.165657
0.5546 0 0.0981045 0 -0.165647
0.5547 0 0.0982275 0 -0.165637
0.5548 0 0.0983505 0 -0.165628
0.5549 0 0.0984735 0 -0.165618
0.555 0 0.0985965 0 -0.165608
0.5551 0 0.0987194 0 -0.165598
0.5552 0 0.0988424 0 -0.165588
0.5553 0 0.0989653 0 -0.165578
0.5554 0 0.0990883 0 -0.165568
0.5555 0 0.0992111 0 -0.165558
0.5556 0 0.099334 0 -0.165548
0.5557 0 0.0994568 0 -0.165539
0.5558 0 0.0995795 0 -0.165529
0.5559 0 0.0997022 0 -0.165519
0.556 0 0.0998249 0 -0.165509
0.5561 0 0.0999474 0 -0.165499
0.5562 0 0.10007 0 -0.165489
0.5563 0 0.100192 0 -0.165479
0.5564 0 0.100315 0 -0.165469
0.5565 0 0.100437 0 -0.165459
0.5566 0 0.100559 0 -0.165449
0.5567 0 0.100681 0 -0.165438
0.5568 0 0.100803 0 -0.165428
0.5569 0 0.100925 0 -0.165418
0.557 0 0.101047 0 -0.165408
0.5571 0 0.101168 0 -0.165398
0.5572 0 0.10129 0 -0.165388
0.5573 0 0.101411 0 -0.165378
0.5574 0 0.101532 0 -0.165368
0.5575 0 0.101654 0 -0.165358
0.5576 0 0.101775 0 -0.165347
0.5577 0 0.101895 0 -0.165337
0.5578 0 0.102016 0 -0.165327
0.5579 0 0.102137 0 -0.165317
0.558 0 0.102257 0 -0.165307
0.5581 0 0.102377 0 -0.165296
0.5582 0 0.102497 0 -0.165286
0.5583 0 0.102617 0 -0.165276
0.5584 0 0.102737 0 -0.165266
0.5585 0 0.102856 0 -0.165255
0.5586 0 0.102976 0 -0.165245
0.5587 0 0.103095 0 -0.165235
0.5588 0 0.103214 0 -0.165224
0.5589 0 0.103333 0 -0.165214
0.559 0 0.103451 0 -0.165204
0.5591 0 0.10357 0 -0.165193
0.5592 0 0.103688 0 -0.165183
0.5593 0 0.103806 0 -0.165173
0.5594 0 0.103924 0 -0.165162
0.5595 0 0.104041 0 -0.165152
0.5596 0 0.104159 0 -0.165141
0.5597 0 0.104276 0 -0.165131
0.5598 0 0.104393 0 -0.165121
0.5599 0 0.10451 0 -0.16511
0.56 0 0.104626 0 -0.1651


==> Detailed_methods/code_and_input_files/nucleation_rates/T260_order.txt <==
0.49 0.4947 -0.08528 0.015827 -0.17022
0.4901 0.494603 -0.0855205 0.01608 -0.17023
0.4902 0.494506 -0.0857268 0.0163147 -0.170241
0.4903 0.494409 -0.085898 0.0165311 -0.170251
0.4904 0.494312 -0.0860336 0.0167289 -0.170261
0.4905 0.494215 -0.0861329 0.016908 -0.170271
0.4906 0.494118 -0.0861955 0.0170684 -0.170281
0.4907 0.494021 -0.0862208 0.01721 -0.170292
0.4908 0.493924 -0.0862084 0.0173327 -0.170302
0.4909 0.493827 -0.0861579 0.0174367 -0.170312
0.491 0.49373 -0.0860691 0.017522 -0.170323
0.4911 0.493633 -0.0859417 0.0175887 -0.170333
0.4912 0.493536 -0.0857756 0.0176368 -0.170343
0.4913 0.493439 -0.0855705 0.0176668 -0.170354
0.4914 0.493342 -0.0853264 0.0176786 -0.170364
0.4915 0.493245 -0.0850434 0.0176726 -0.170374
0.4916 0.493148 -0.0847213 0.017649 -0.170384
0.4917 0.493051 -0.0843604 0.0176082 -0.170394
0.4918 0.492954 -0.0839608 0.0175504 -0.170404
0.4919 0.492857 -0.0835226 0.0174762 -0.170415
0.492 0.49276 -0.0830462 0.0173857 -0.170425
0.4921 0.492663 -0.0825317 0.0172796 -0.170435
0.4922 0.492566 -0.0819795 0.0171582 -0.170444
0.4923 0.492469 -0.0813899 0.017022 -0.170454
0.4924 0.492372 -0.0807635 0.0168715 -0.170464
0.4925 0.492275 -0.0801005 0.0167072 -0.170474
0.4926 0.492178 -0.0794015 0.0165296 -0.170483
0.4927 0.492081 -0.0786669 0.0163394 -0.170493
0.4928 0.491984 -0.0778973 0.0161369 -0.170502
0.4929 0.491887 -0.0770933 0.0159229 -0.170511
0.493 0.49179 -0.0762553 0.0156978 -0.170521
0.4931 0.491693 -0.075384 0.0154623 -0.17053
0.4932 0.491596 -0.0744799 0.015217 -0.170539
0.4933 0.491499 -0.0735438 0.0149625 -0.170548
0.4934 0.491402 -0.0725762 0.0146993 -0.170556
0.4935 0.491305 -0.0715778 0.014428 -0.170565
0.4936 0.491208 -0.0705493 0.0141494 -0.170573
0.4937 0.491111 -0.0694912 0.0138638 -0.170582
0.4938 0.491014 -0.0684044 0.013572 -0.17059
0.4939 0.490917 -0.0672894 0.0132746 -0.170598
0.494 0.49082 -0.0661471 0.012972 -0.170606
0.4941 0.490723 -0.064978 0.0126649 -0.170614
0.4942 0.490626 -0.0637829 0.0123539 -0.170622
0.4943 0.490529 -0.0625625 0.0120394 -0.170629
0.4944 0.490432 -0.0613176 0.011722 -0.170636
0.4945 0.490335 -0.0600488 0.0114023 -0.170644
0.4946 0.490238 -0.058757 0.0110808 -0.170651
0.4947 0.490141 -0.0574429 0.0107579 -0.170657
0.4948 0.490044 -0.0561071 0.0104341 -0.170664
0.4949 0.489947 -0.0547506 0.01011 -0.170671
0.495 0.48985 -0.0533741 0.00978587 -0.170677
0.4951 0.489753 -0.0519784 0.00946225 -0.170683
0.4952 0.489656 -0.0505642 0.00913954 -0.170689
0.4953 0.489559 -0.0491325 0.00881814 -0.170695
0.4954 0.489462 -0.047684 0.00849842 -0.170701
0.4955 0.489365 -0.0462196 0.00818076 -0.170706
0.4956 0.489268 -0.0447401 0.0078655 -0.170712
0.4957 0.489171 -0.0432464 0.00755297 -0.170717
0.4958 0.489074 -0.0417394 0.00724348 -0.170722
0.4959 0.488977 -0.04022 0.00693733 -0.170727
0.496 0.48888 -0.0386891 0.0066348 -0.170731
0.4961 0.488783 -0.0371476 0.00633613 -0.170736
0.4962 0.488686 -0.0355964 0.00604159 -0.17074
0.4963 0.488589 -0.0340365 0.00575138 -0.170744
0.4964 0.488492 -0.0324688 0.00546573 -0.170748
0.4965 0.488395 -0.0308943 0.00518482 -0.170751
0.4966 0.488298 -0.0293139 0.00490884 -0.170755
0.4967 0.488201 -0.0277285 0.00463793 -0.170758
0.4968 0.488104 -0.0261393 0.00437226 -0.170761
0.4969 0.488007 -0.024547 0.00411195 -0.170764
0.497 0.48791 -0.0229527 0.00385713 -0.170767
0.4971 0.487813 -0.0213573 0.00360789 -0.17077
0.4972 0.487716 -0.0197617 0.00336432 -0.170772
0.4973 0.487619 -0.018167 0.00312652 -0.170774
0.4974 0.487522 -0.0165739 0.00289453 -0.170776
0.4975 0.487425 -0.0149834 0.00266842 -0.170778
0.4976 0.487328 -0.0133964 0.00244824 -0.17078
0.4977 0.487231 -0.0118138 0.00223401 -0.170781
0.4978 0.487134 -0.0102363 0.00202575 -0.170783
0.4979 0.487037 -0.00866487 0.00182349 -0.170784
0.498 0.48694 -0.0071002 0.00162723 -0.170785
0.4981 0.486843 -0.00554309 0.00143696 -0.170786
0.4982 0.486746 -0.00399427 0.00125267 -0.170786
0.4983 0.486649 -0.00245443 0.00107434 -0.170787
0.4984 0.486552 -0.000924239 0.000901944 -0.170787
0.4985 0.486455 0.000595665 0.000735451 -0.170787
0.4986 0.486358 0.00210469 0.00057482 -0.170787
0.4987 0.486261 0.00360226 0.000420006 -0.170787
0.4988 0.486164 0.00508787 0.000270959 -0.170786
0.4989 0.486067 0.00656101 0.000127622 -0.170786
0.499 0.48597 0.00802123 -1.0064e-05 -0.170785
0.4991 0.485873 0.00946812 -0.000142163 -0.170784
0.4992 0.485776 0.0109013 -0.000268744 -0.170783
0.4993 0.485679 0.0123204 -0.000389878 -0.170782
0.4994 0.485582 0.0137251 -0.00050564 -0.17078
0.4995 0.485485 0.0151152 -0.000616106 -0.170779
0.4996 0.485388 0.0164904 -0.000721359 -0.170777
0.4997 0.485291 0.0178505 -0.000821479 -0.170776
0.4998 0.485194 0.0191952 -0.000916551 -0.170774
0.4999 0.485097 0.0205246 -0.00100666 -0.170772
0.5 0.485 0.0218383 -0.0010919 -0.170769
0.5001 0.484903 0.0231364 -0.00117235 -0.170767
0.5002 0.484806 0.0244188 -0.00124811 -0.170764
0.5003 0.484709 0.0256854 -0.00131927 -0.170762
0.5004 0.484612 0.0269362 -0.00138592 -0.170759
0.5005 0.484515 0.0281712 -0.00144814 -0.170756
0.5006 0.484418 0.0293904 -0.00150605 -0.170753
0.5007 0.484321 0.0305939 -0.00155972 -0.17075
0.5008 0.484224 0.0317817 -0.00160925 -0.170747
0.5009 0.484127 0.0329539 -0.00165474 -0.170743
0.501 0.48403 0.0341106 -0.00169627 -0.17074
0.5011 0.483933 0.0352518 -0.00173395 -0.170736
0.5012 0.483836 0.0363778 -0.00176786 -0.170732
0.5013 0.483739 0.0374885 -0.0017981 -0.170729
0.5014 0.483642 0.0385841 -0.00182476 -0.170725
0.5015 0.483545 0.0396649 -0.00184793 -0.17072
0.5016 0.483448 0.0407308 -0.0018677 -0.170716
0.5017 0.483351 0.0417821 -0.00188417 -0.170712
0.5018 0.483254 0.0428189 -0.00189741 -0.170708
0.5019 0.483157 0.0438414 -0.00190753 -0.170703
0.502 0.48306 0.0448498 -0.0019146 -0.170698
0.5021 0.482963 0.0458441 -0.00191872 -0.170694
0.5022 0.482866 0.0468246 -0.00191997 -0.170689
0.5023 0.482769 0.0477914 -0.00191844 -0.170684
0.5024 0.482672 0.0487447 -0.0019142 -0.170679
0.5025 0.482575 0.0496847 -0.00190734 -0.170674
0.5026 0.482478 0.0506115 -0.00189795 -0.170669
0.5027 0.482381 0.0515253 -0.00188611 -0.170663
0.5028 0.482284 0.0524262 -0.00187188 -0.170658
0.5029 0.482187 0.0533144 -0.00185536 -0.170653
0.503 0.48209 0.0541901 -0.00183662 -0.170647
0.5031 0.481993 0.0550533 -0.00181573 -0.170641
0.5032 0.481896 0.0559044 -0.00179277 -0.170636
0.5033 0.481799 0.0567433 -0.00176781 -0.17063
0.5034 0.481702 0.0575703 -0.00174093 -0.170624
0.5035 0.481605 0.0583855 -0.00171219 -0.170618
0.5036 0.481508 0.0591889 -0.00168166 -0.170612
0.5037 0.481411 0.0599809 -0.00164941 -0.170606
0.5038 0.481314 0.0607614 -0.00161551 -0.1706
0.5039 0.481217 0.0615307 -0.00158003 -0.170593
0.504 0.48112 0.0622888 -0.00154302 -0.170587
0.5041 0.481023 0.0630359 -0.00150455 -0.170581
0.5042 0.480926 0.063772 -0.00146467 -0.170574
0.5043 0.480829 0.0644974 -0.00142346 -0.170568
0.5044 0.480732 0.065212 -0.00138096 -0.170561
0.5045 0.480635 0.0659161 -0.00133724 -0.170554
0.5046 0.480538 0.0666098 -0.00129234 -0.170547
0.5047 0.480441 0.0672931 -0.00124633 -0.170541
0.5048 0.480344 0.0679662 -0.00119925 -0.170534
0.5049 0.480247 0.0686291 -0.00115116 -0.170527
0.505 0.48015 0.0692821 -0.0011021 -0.17052
0.5051 0.480053 0.0699251 -0.00105212 -0.170513
0.5052 0.479956 0.0705583 -0.00100127 -0.170506
0.5053 0.479859 0.0711819 -0.000949596 -0.170498
0.5054 0.479762 0.0717958 -0.000897139 -0.170491
0.5055 0.479665 0.0724003 -0.00084394 -0.170484
0.5056 0.479568 0.0729955 -0.000790042 -0.170477
0.5057 0.479471 0.0735813 -0.000735482 -0.170469
0.5058 0.479374 0.074158 -0.0006803 -0.170462
0.5059 0.479277 0.0747257 -0.000624532 -0.170454
0.506 0.47918 0.0752845 -0.000568212 -0.170447
0.5061 0.479083 0.0758345 -0.000511375 -0.170439
0.5062 0.478986 0.0763758 -0.000454053 -0.170431
0.5063 0.478889 0.0769085 -0.000396277 -0.170424
0.5064 0.478792 0.0774328 -0.000338077 -0.170416
0.5065 0.478695 0.0779488 -0.000279481 -0.170408
0.5066 0.478598 0.0784566 -0.000220517 -0.1704
0.5067 0.478501 0.0789564 -0.000161212 -0.170392
0.5068 0.478404 0.0794482 -0.000101589 -0.170384
0.5069 0.478307 0.0799321 -4.16732e-05 -0.170376
0.507 0.47821 0.0804085 1.85131e-05 -0.170368
0.5071 0.478113 0.0808773 7.89483e-05 -0.17036
0.5072 0.478016 0.0813386 0.000139612 -0.170352
0.5073 0.477919 0.0817928 0.000200484 -0.170344
0.5074 0.477822 0.0822398 0.000261546 -0.170336
0.5075 0.477725 0.0826798 0.000322781 -0.170328
0.5076 0.477628 0.083113 0.000384171 -0.170319
0.5077 0.477531 0.0835395 0.000445701 -0.170311
0.5078 0.477434 0.0839595 0.000507356 -0.170303
0.5079 0.477337 0.084373 0.000569121 -0.170295
0.508 0.47724 0.0847803 0.000630983 -0.170286
0.5081 0.477143 0.0851815 0.000692928 -0.170278
0.5082 0.477046 0.0855767 0.000754946 -0.170269
0.5083 0.476949 0.0859661 0.000817024 -0.170261
0.5084 0.476852 0.0863499 0.000879151 -0.170252
0.5085 0.476755 0.0867281 0.000941317 -0.170244
0.5086 0.476658 0.087101 0.00100351 -0.170235
0.5087 0.476561 0.0874686 0.00106573 -0.170226
0.5088 0.476464 0.0878311 0.00112795 -0.170218
0.5089 0.476367 0.0881887 0.00119018 -0.170209
0.509 0.47627 0.0885415 0.0012524 -0.1702
0.5091 0.476173 0.0888896 0.0013146 -0.170192
0.5092 0.476076 0.0892332 0.00137678 -0.170183
0.5093 0.475979 0.0895724 0.00143894 -0.170174
0.5094 0.475882 0.0899074 0.00150106 -0.170165
0.5095 0.475785 0.0902382 0.00156313 -0.170156
0.5096 0.475688 0.090565 0.00162516 -0.170147
0.5097 0.475591 0.090888 0.00168713 -0.170138
0.5098 0.475494 0.0912072 0.00174904 -0.17013
0.5099 0.475397 0.0915227 0.00181087 -0.170121
0.51 0.4753 0.0918348 0.00187264 -0.170112
0.5101 0.475203 0.0921434 0.00193432 -0.170103
0.5102 0.475106 0.0924488 0.00199592 -0.170094
0.5103 0.475009 0.092751 0.00205743 -0.170084
0.5104 0.474912 0.0930501 0.00211883 -0.170075
0.5105 0.474815 0.0933462 0.00218014 -0.170066
0.5106 0.474718 0.0936395 0.00224133 -0.170057
0.5107 0.474621 0.0939299 0.00230241 -0.170048
0.5108 0.474524 0.0942176 0.00236337 -0.170039
0.5109 0.474427 0.0945028 0.00242421 -0.17003
0.511 0.47433 0.0947854 0.00248491 -0.17002
0.5111 0.474233 0.0950655 0.00254548 -0.170011
0.5112 0.474136 0.0953433 0.0026059 -0.170002
0.5113 0.474039 0.0956187 0.00266618 -0.169993
0.5114 0.473942 0.0958919 0.0027263 -0.169983
0.5115 0.473845 0.096163 0.00278626 -0.169974
0.5116 0.473748 0.0964319 0.00284606 -0.169965
0.5117 0.473651 0.0966987 0.00290569 -0.169955
0.5118 0.473554 0.0969636 0.00296514 -0.169946
0.5119 0.473457 0.0972265 0.00302442 -0.169936
0.512 0.47336 0.0974875 0.0030835 -0.169927
0.5121 0.473263 0.0977466 0.0031424 -0.169917
0.5122 0.473166 0.0980039 0.00320109 -0.169908
0.5123 0.473069 0.0982595 0.00325959 -0.169898
0.5124 0.472972 0.0985133 0.00331788 -0.169889
0.5125 0.472875 0.0987654 0.00337595 -0.169879
0.5126 0.472778 0.0990158 0.00343381 -0.16987
0.5127 0.472681 0.0992646 0.00349144 -0.16986
0.5128 0.472584 0.0995117 0.00354885 -0.169851
0.5129 0.472487 0.0997573 0.00360602 -0.169841
0.513 0.47239 0.100001 0.00366296 -0.169831
0.5131 0.472293 0.100244 0.00371965 -0.169822
0.5132 0.472196 0.100485 0.0037761 -0.169812
0.5133 0.472099 0.100724 0.00383229 -0.169802
0.5134 0.472002 0.100962 0.00388823 -0.169793
0.5135 0.471905 0.101198 0.00394391 -0.169783
0.5136 0.471808 0.101433 0.00399933 -0.169773
0.5137 0.471711 0.101667 0.00405448 -0.169763
0.5138 0.471614 0.101899 0.00410936 -0.169754
0.5139 0.471517 0.102129 0.00416397 -0.169744
0.514 0.47142 0.102359 0.00421829 -0.169734
0.5141 0.471323 0.102586 0.00427234 -0.169724
0.5142 0.471226 0.102813 0.0043261 -0.169714
0.5143 0.471129 0.103038 0.00437958 -0.169705
0.5144 0.471032 0.103261 0.00443277 -0.169695
0.5145 0.470935 0.103483 0.00448566 -0.169685
0.5146 0.470838 0.103704 0.00453826 -0.169675
0.5147 0.470741 0.103924 0.00459056 -0.169665
0.5148 0.470644 0.104142 0.00464257 -0.169655
0.5149 0.470547 0.104358 0.00469428 -0.169645
0.515 0.47045 0.104574 0.00474568 -0.169635
0.5151 0.470353 0.104788 0.00479679 -0.169625
0.5152 0.470256 0.105 0.00484759 -0.169615
0.5153 0.470159 0.105211 0.00489808 -0.169605
0.5154 0.470062 0.105421 0.00494827 -0.169595
0.5155 0.469965 0.10563 0.00499816 -0.169585
0.5156 0.469868 0.105837 0.00504774 -0.169575
0.5157 0.469771 0.106043 0.00509701 -0.169565
0.5158 0.469674 0.106248 0.00514598 -0.169554
0.5159 0.469577 0.106451 0.00519464 -0.169544
0.516 0.46948 0.106654 0.005243 -0.169534
0.5161 0.469383 0.106854 0.00529105 -0.169524
0.5162 0.469286 0.107054 0.0053388 -0.169514
0.5163 0.469189 0.107252 0.00538625 -0.169504
0.5164 0.469092 0.107449 0.0054334 -0.169493
0.5165 0.468995 0.107645 0.00548025 -0.169483
0.5166 0.468898 0.107839 0.00552679 -0.169473
0.5167 0.468801 0.108033 0.00557305 -0.169463
0.5168 0.468704 0.108225 0.005619 -0.169452
0.5169 0.468607 0.108416 0.00566467 -0.169442
0.517 0.46851 0.108606 0.00571004 -0.169432
0.5171 0.468413 0.108794 0.00575512 -0.169422
0.5172 0.468316 0.108982 0.00579992 -0.169411
0.5173 0.468219 0.109168 0.00584443 -0.169401
0.5174 0.468122 0.109353 0.00588867 -0.169391
0.5175 0.468025 0.109537 0.00593262 -0.16938
0.5176 0.467928 0.10972 0.0059763 -0.16937
0.5177 0.467831 0.109902 0.0060197 -0.169359
0.5178 0.467734 0.110082 0.00606283 -0.169349
0.5179 0.467637 0.110262 0.0061057 -0.169339
0.518 0.46754 0.110441 0.0061483 -0.169328
0.5181 0.467443 0.110618 0.00619063 -0.169318
0.5182 0.467346 0.110795 0.00623272 -0.169307
0.5183 0.467249 0.110971 0.00627454 -0.169297
0.5184 0.467152 0.111145 0.00631611 -0.169286
0.5185 0.467055 0.111319 0.00635744 -0.169276
0.5186 0.466958 0.111492 0.00639852 -0.169265
0.5187 0.466861 0.111664 0.00643936 -0.169255
0.5188 0.466764 0.111835 0.00647995 -0.169244
0.5189 0.466667 0.112005 0.00652032 -0.169233
0.519 0.46657 0.112175 0.00656045 -0.169223
0.5191 0.466473 0.112343 0.00660035 -0.169212
0.5192 0.466376 0.112511 0.00664003 -0.169202
0.5193 0.466279 0.112677 0.00667948 -0.169191
0.5194 0.466182 0.112844 0.00671872 -0.16918
0.5195 0.466085 0.113009 0.00675774 -0.16917
0.5196 0.465988 0.113173 0.00679655 -0.169159
0.5197 0.465891 0.113337 0.00683515 -0.169149
0.5198 0.465794 0.1135 0.00687355 -0.169138
0.5199 0.465697 0.113663 0.00691174 -0.169127
0.52 0.4656 0.113825 0.00694973 -0.169116
0.5201 0.465503 0.113986 0.00698753 -0.169106
0.5202 0.465406 0.114146 0.00702513 -0.169095
0.5203 0.465309 0.114306 0.00706255 -0.169084
0.5204 0.465212 0.114465 0.00709977 -0.169074
0.5205 0.465115 0.114624 0.00713682 -0.169063
0.5206 0.465018 0.114782 0.00717368 -0.169052
0.5207 0.464921 0.11494 0.00721036 -0.169041
0.5208 0.464824 0.115096 0.00724687 -0.16903
0.5209 0.464727 0.115253 0.0072832 -0.16902
0.521 0.46463 0.115409 0.00731937 -0.169009
0.5211 0.464533 0.115564 0.00735536 -0.168998
0.5212 0.464436 0.115719 0.00739119 -0.168987
0.5213 0.464339 0.115874 0.00742686 -0.168976
0.5214 0.464242 0.116028 0.00746236 -0.168965
0.5215 0.464145 0.116181 0.00749771 -0.168954
0.5216 0.464048 0.116335 0.0075329 -0.168944
0.5217 0.463951 0.116487 0.00756794 -0.168933
0.5218 0.463854 0.11664 0.00760282 -0.168922
0.5219 0.463757 0.116792 0.00763755 -0.168911
0.522 0.46366 0.116943 0.00767214 -0.1689
0.5221 0.463563 0.117094 0.00770658 -0.168889
0.5222 0.463466 0.117245 0.00774087 -0.168878
0.5223 0.463369 0.117396 0.00777502 -0.168867
0.5224 0.463272 0.117546 0.00780903 -0.168856
0.5225 0.463175 0.117696 0.0078429 -0.168845
0.5226 0.463078 0.117845 0.00787663 -0.168834
0.5227 0.462981 0.117994 0.00791023 -0.168823
0.5228 0.462884 0.118143 0.00794369 -0.168812
0.5229 0.462787 0.118292 0.00797701 -0.168801
0.523 0.46269 0.11844 0.0080102 -0.16879
0.5231 0.462593 0.118588 0.00804326 -0.168779
0.5232 0.462496 0.118736 0.00807619 -0.168768
0.5233 0.462399 0.118883 0.00810899 -0.168757
0.5234 0.462302 0.11903 0.00814167 -0.168745
0.5235 0.462205 0.119177 0.00817421 -0.168734
0.5236 0.462108 0.119324 0.00820663 -0.168723
0.5237 0.462011 0.11947 0.00823892 -0.168712
0.5238 0.461914 0.119616 0.00827109 -0.168701
0.5239 0.461817 0.119762 0.00830313 -0.16869
0.524 0.46172 0.119907 0.00833505 -0.168679
0.5241 0.461623 0.120053 0.00836684 -0.168667
0.5242 0.461526 0.120198 0.00839852 -0.168656
0.5243 0.461429 0.120342 0.00843007 -0.168645
0.5244 0.461332 0.120487 0.0084615 -0.168634
0.5245 0.461235 0.120631 0.00849281 -0.168622
0.5246 0.461138 0.120775 0.00852401 -0.168611
0.5247 0.461041 0.120919 0.00855508 -0.1686
0.5248 0.460944 0.121063 0.00858603 -0.168589
0.5249 0.460847 0.121206 0.00861687 -0.168577
0.525 0.46075 0.12135 0.00864758 -0.168566
0.5251 0.460653 0.121493 0.00867818 -0.168555
0.5252 0.460556 0.121635 0.00870866 -0.168544
0.5253 0.460459 0.121778 0.00873903 -0.168532
0.5254 0.460362 0.12192 0.00876927 -0.168521
0.5255 0.460265 0.122062 0.0087994 -0.16851
0.5256 0.460168 0.122204 0.00882942 -0.168498
0.5257 0.460071 0.122345 0.00885932 -0.168487
0.5258 0.459974 0.122487 0.0088891 -0.168475
0.5259 0.459877 0.122628 0.00891876 -0.168464
0.526 0.45978 0.122768 0.00894832 -0.168453
0.5261 0.459683 0.122909 0.00897775 -0.168441
0.5262 0.459586 0.123049 0.00900707 -0.16843
0.5263 0.459489 0.12319 0.00903628 -0.168418
0.5264 0.459392 0.123329 0.00906537 -0.168407
0.5265 0.459295 0.123469 0.00909435 -0.168395
0.5266 0.459198 0.123608 0.00912321 -0.168384
0.5267 0.459101 0.123747 0.00915196 -0.168372
0.5268 0.459004 0.123886 0.00918059 -0.168361
0.5269 0.458907 0.124025 0.00920911 -0.168349
0.527 0.45881 0.124163 0.00923752 -0.168338
0.5271 0.458713 0.124301 0.00926582 -0.168326
0.5272 0.458616 0.124439 0.009294 -0.168315
0.5273 0.458519 0.124577 0.00932207 -0.168303
0.5274 0.458422 0.124714 0.00935002 -0.168292
0.5275 0.458325 0.124851 0.00937786 -0.16828
0.5276 0.458228 0.124988 0.00940559 -0.168269
0.5277 0.458131 0.125125 0.00943321 -0.168257
0.5278 0.458034 0.125261 0.00946072 -0.168245
0.5279 0.457937 0.125397 0.00948811 -0.168234
0.528 0.45784 0.125532 0.00951539 -0.168222
0.5281 0.457743 0.125668 0.00954256 -0.168211
0.5282 0.457646 0.125803 0.00956962 -0.168199
0.5283 0.457549 0.125938 0.00959657 -0.168187
0.5284 0.457452 0.126073 0.00962341 -0.168176
0.5285 0.457355 0.126207 0.00965014 -0.168164
0.5286 0.457258 0.126341 0.00967676 -0.168152
0.5287 0.457161 0.126475 0.00970327 -0.168141
0.5288 0.457064 0.126608 0.00972967 -0.168129
0.5289 0.456967 0.126741 0.00975596 -0.168117
0.529 0.45687 0.126874 0.00978215 -0.168105
0.5291 0.456773 0.127006 0.00980822 -0.168094
0.5292 0.456676 0.127139 0.00983419 -0.168082
0.5293 0.456579 0.127271 0.00986005 -0.16807
0.5294 0.456482 0.127402 0.0098858 -0.168058
0.5295 0.456385 0.127534 0.00991144 -0.168047
0.5296 0.456288 0.127665 0.00993698 -0.168035
0.5297 0.456191 0.127796 0.00996242 -0.168023
0.5298 0.456094 0.127926 0.00998774 -0.168011
0.5299 0.455997 0.128056 0.010013 -0.167999
0.53 0.4559 0.128186 0.0100381 -0.167987
0.5301 0.455803 0.128315 0.0100631 -0.167976
0.5302 0.455706 0.128445 0.010088 -0.167964
0.5303 0.455609 0.128574 0.0101128 -0.167952
0.5304 0.455512 0.128702 0.0101375 -0.16794
0.5305 0.455415 0.128831 0.0101621 -0.167928
0.5306 0.455318 0.128959 0.0101866 -0.167916
0.5307 0.455221 0.129086 0.010211 -0.167904
0.5308 0.455124 0.129214 0.0102353 -0.167892
0.5309 0.455027 0.129341 0.0102595 -0.16788
0.531 0.45493 0.129467 0.0102836 -0.167868
0.5311 0.454833 0.129594 0.0103076 -0.167857
0.5312 0.454736 0.12972 0.0103315 -0.167845
0.5313 0.454639 0.129846 0.0103553 -0.167833
0.5314 0.454542 0.129971 0.010379 -0.167821
0.5315 0.454445 0.130096 0.0104026 -0.167809
0.5316 0.454348 0.130221 0.0104262 -0.167797
0.5317 0.454251 0.130346 0.0104496 -0.167785
0.5318 0.454154 0.13047 0.0104729 -0.167773
0.5319 0.454057 0.130594 0.0104961 -0.167761
0.532 0.45396 0.130718 0.0105193 -0.167748
0.5321 0.453863 0.130841 0.0105423 -0.167736
0.5322 0.453766 0.130964 0.0105653 -0.167724
0.5323 0.453669 0.131087 0.0105881 -0.167712
0.5324 0.453572 0.131209 0.0106109 -0.1677
0.5325 0.453475 0.131332 0.0106336 -0.167688
0.5326 0.453378 0.131453 0.0106561 -0.167676
0.5327 0.453281 0.131575 0.0106786 -0.167664
0.5328 0.453184 0.131696 0.010701 -0.167652
0.5329 0.453087 0.131817 0.0107234 -0.16764
0.533 0.45299 0.131938 0.0107456 -0.167627
0.5331 0.452893 0.132058 0.0107677 -0.167615
0.5332 0.452796 0.132178 0.0107898 -0.167603
0.5333 0.452699 0.132298 0.0108118 -0.167591
0.5334 0.452602 0.132417 0.0108336 -0.167579
0.5335 0.452505 0.132536 0.0108554 -0.167567
0.5336 0.452408 0.132655 0.0108772 -0.167554
0.5337 0.452311 0.132774 0.0108988 -0.167542
0.5338 0.452214 0.132892 0.0109203 -0.16753
0.5339 0.452117 0.13301 0.0109418 -0.167518
0.534 0.45202 0.133128 0.0109632 -0.167505
0.5341 0.451923 0.133245 0.0109845 -0.167493
0.5342 0.451826 0.133362 0.0110057 -0.167481
0.5343 0.451729 0.133479 0.0110269 -0.167469
0.5344 0.451632 0.133596 0.0110479 -0.167456
0.5345 0.451535 0.133712 0.0110689 -0.167444
0.5346 0.451438 0.133828 0.0110898 -0.167432
0.5347 0.451341 0.133944 0.0111106 -0.167419
0.5348 0.451244 0.134059 0.0111314 -0.167407
0.5349 0.451147 0.134174 0.0111521 -0.167395
0.535 0.45105 0.134289 0.0111727 -0.167382
0.5351 0.450953 0.134404 0.0111932 -0.16737
0.5352 0.450856 0.134518 0.0112136 -0.167358
0.5353 0.450759 0.134633 0.011234 -0.167345
0.5354 0.450662 0.134746 0.0112543 -0.167333
0.5355 0.450565 0.13486 0.0112745 -0.167321
0.5356 0.450468 0.134973 0.0112947 -0.167308
0.5357 0.450371 0.135087 0.0113148 -0.167296
0.5358 0.450274 0.135199 0.0113348 -0.167283
0.5359 0.450177 0.135312 0.0113547 -0.167271
0.536 0.45008 0.135424 0.0113746 -0.167259
0.5361 0.449983 0.135536 0.0113943 -0.167246
0.5362 0.449886 0.135648 0.0114141 -0.167234
0.5363 0.449789 0.13576 0.0114337 -0.167221
0.5364 0.449692 0.135871 0.0114533 -0.167209
0.5365 0.449595 0.135982 0.0114728 -0.167196
0.5366 0.449498 0.136093 0.0114922 -0.167184
0.5367 0.449401 0.136204 0.0115116 -0.167171
0.5368 0.449304 0.136314 0.0115309 -0.167159
0.5369 0.449207 0.136425 0.0115502 -0.167146
0.537 0.44911 0.136535 0.0115693 -0.167134
0.5371 0.449013 0.136644 0.0115884 -0.167121
0.5372 0.448916 0.136754 0.0116075 -0.167109
0.5373 0.448819 0.136863 0.0116264 -0.167096
0.5374 0.448722 0.136972 0.0116453 -0.167083
0.5375 0.448625 0.137081 0.0116642 -0.167071
0.5376 0.448528 0.13719 0.0116829 -0.167058
0.5377 0.448431 0.137298 0.0117017 -0.167046
0.5378 0.448334 0.137406 0.0117203 -0.167033
0.5379 0.448237 0.137514 0.0117389 -0.167021
0.538 0.44814 0.137622 0.0117574 -0.167008
0.5381 0.448043 0.137729 0.0117758 -0.166995
0.5382 0.447946 0.137837 0.0117942 -0.166983
0.5383 0.447849 0.137944 0.0118126 -0.16697
0.5384 0.447752 0.138051 0.0118308 -0.166957
0.5385 0.447655 0.138157 0.011849 -0.166945
0.5386 0.447558 0.138264 0.0118671 -0.166932
0.5387 0.447461 0.13837 0.0118852 -0.166919
0.5388 0.447364 0.138476 0.0119032 -0.166907
0.5389 0.447267 0.138582 0.0119212 -0.166894
0.539 0.44717 0.138688 0.0119391 -0.166881
0.5391 0.447073 0.138793 0.0119569 -0.166869
0.5392 0.446976 0.138899 0.0119747 -0.166856
0.5393 0.446879 0.139004 0.0119924 -0.166843
0.5394 0.446782 0.139109 0.01201 -0.16683
0.5395 0.446685 0.139213 0.0120276 -0.166818
0.5396 0.446588 0.139318 0.0120451 -0.166805
0.5397 0.446491 0.139422 0.0120626 -0.166792
0.5398 0.446394 0.139526 0.01208 -0.166779
0.5399 0.446297 0.13963 0.0120973 -0.166767
0.54 0.4462 0.139734 0.0121146 -0.166754
0.5401 0.446103 0.139838 0.0121318 -0.166741
0.5402 0.446006 0.139941 0.012149 -0.166728
0.5403 0.445909 0.140045 0.0121661 -0.166715
0.5404 0.445812 0.140148 0.0121831 -0.166702
0.5405 0.445715 0.140251 0.0122001 -0.16669
0.5406 0.445618 0.140353 0.012217 -0.166677
0.5407 0.445521 0.140456 0.0122339 -0.166664
0.5408 0.445424 0.140558 0.0122507 -0.166651
0.5409 0.445327 0.14066 0.0122674 -0.166638
0.541 0.44523 0.140763 0.0122841 -0.166625
0.5411 0.445133 0.140864 0.0123007 -0.166612
0.5412 0.445036 0.140966 0.0123173 -0.1666
0.5413 0.444939 0.141068 0.0123338 -0.166587
0.5414 0.444842 0.141169 0.0123503 -0.166574
0.5415 0.444745 0.14127 0.0123667 -0.166561
0.5416 0.444648 0.141371 0.012383 -0.166548
0.5417 0.444551 0.141472 0.0123993 -0.166535
0.5418 0.444454 0.141573 0.0124155 -0.166522
0.5419 0.444357 0.141674 0.0124316 -0.166509
0.542 0.44426 0.141774 0.0124477 -0.166496
0.5421 0.444163 0.141874 0.0124638 -0.166483
0.5422 0.444066 0.141975 0.0124798 -0.16647
0.5423 0.443969 0.142075 0.0124957 -0.166457
0.5424 0.443872 0.142174 0.0125116 -0.166444
0.5425 0.443775 0.142274 0.0125274 -0.166431
0.5426 0.443678 0.142374 0.0125431 -0.166418
0.5427 0.443581 0.142473 0.0125588 -0.166405
0.5428 0.443484 0.142572 0.0125744 -0.166392
0.5429 0.443387 0.142671 0.01259 -0.166379
0.543 0.44329 0.14277 0.0126055 -0.166366
0.5431 0.443193 0.142869 0.012621 -0.166353
0.5432 0.443096 0.142968 0.0126364 -0.16634
0.5433 0.442999 0.143066 0.0126517 -0.166327
0.5434 0.442902 0.143164 0.012667 -0.166314
0.5435 0.442805 0.143263 0.0126822 -0.166301
0.5436 0.442708 0.143361 0.0126974 -0.166287
0.5437 0.442611 0.143459 0.0127125 -0.166274
0.5438 0.442514 0.143556 0.0127276 -0.166261
0.5439 0.442417 0.143654 0.0127426 -0.166248
0.544 0.44232 0.143752 0.0127575 -0.166235
0.5441 0.442223 0.143849 0.0127724 -0.166222
0.5442 0.442126 0.143946 0.0127872 -0.166209
0.5443 0.442029 0.144043 0.0128019 -0.166195
0.5444 0.441932 0.14414 0.0128166 -0.166182
0.5445 0.441835 0.144237 0.0128313 -0.166169
0.5446 0.441738 0.144334 0.0128459 -0.166156
0.5447 0.441641 0.144431 0.0128604 -0.166143
0.5448 0.441544 0.144527 0.0128749 -0.16613
0.5449 0.441447 0.144623 0.0128893 -0.166116
0.545 0.44135 0.14472 0.0129036 -0.166103
0.5451 0.441253 0.144816 0.0129179 -0.16609
0.5452 0.441156 0.144912 0.0129321 -0.166077
0.5453 0.441059 0.145007 0.0129463 -0.166063
0.5454 0.440962 0.145103 0.0129604 -0.16605
0.5455 0.440865 0.145199 0.0129745 -0.166037
0.5456 0.440768 0.145294 0.0129885 -0.166024
0.5457 0.440671 0.145389 0.0130024 -0.16601
0.5458 0.440574 0.145485 0.0130163 -0.165997
0.5459 0.440477 0.14558 0.0130301 -0.165984
0.546 0.44038 0.145675 0.0130438 -0.165971
0.5461 0.440283 0.145769 0.0130575 -0.165957
0.5462 0.440186 0.145864 0.0130712 -0.165944
0.5463 0.440089 0.145959 0.0130848 -0.165931
0.5464 0.439992 0.146053 0.0130983 -0.165917
0.5465 0.439895 0.146148 0.0131117 -0.165904
0.5466 0.439798 0.146242 0.0131251 -0.165891
0.5467 0.439701 0.146336 0.0131385 -0.165877
0.5468 0.439604 0.14643 0.0131518 -0.165864
0.5469 0.439507 0.146524 0.013165 -0.16585
0.547 0.43941 0.146618 0.0131781 -0.165837
0.5471 0.439313 0.146711 0.0131912 -0.165824
0.5472 0.439216 0.146805 0.0132043 -0.16581
0.5473 0.439119 0.146898 0.0132172 -0.165797
0.5474 0.439022 0.146992 0.0132302 -0.165784
0.5475 0.438925 0.147085 0.013243 -0.16577
0.5476 0.438828 0.147178 0.0132558 -0.165757
0.5477 0.438731 0.147271 0.0132685 -0.165743
0.5478 0.438634 0.147364 0.0132812 -0.16573
0.5479 0.438537 0.147456 0.0132938 -0.165716
0.548 0.43844 0.147549 0.0133064 -0.165703
0.5481 0.438343 0.147642 0.0133189 -0.165689
0.5482 0.438246 0.147734 0.0133313 -0.165676
0.5483 0.438149 0.147826 0.0133437 -0.165662
0.5484 0.438052 0.147919 0.013356 -0.165649
0.5485 0.437955 0.148011 0.0133682 -0.165635
0.5486 0.437858 0.148103 0.0133804 -0.165622
0.5487 0.437761 0.148195 0.0133925 -0.165608
0.5488 0.437664 0.148286 0.0134046 -0.165595
0.5489 0.437567 0.148378 0.0134166 -0.165581
0.549 0.43747 0.14847 0.0134285 -0.165568
0.5491 0.437373 0.148561 0.0134404 -0.165554
0.5492 0.437276 0.148652 0.0134522 -0.165541
0.5493 0.437179 0.148744 0.013464 -0.165527
0.5494 0.437082 0.148835 0.0134756 -0.165514
0.5495 0.436985 0.148926 0.0134873 -0.1655
0.5496 0.436888 0.149017 0.0134988 -0.165486
0.5497 0.436791 0.149108 0.0135103 -0.165473
0.5498 0.436694 0.149198 0.0135218 -0.165459
0.5499 0.436597 0.149289 0.0135331 -0.165446
0.55 0.4365 0.14938 0.0135444 -0.165432
0.5501 0.436403 0.14947 0.0135557 -0.165418
0.5502 0.436306 0.14956 0.0135669 -0.165405
0.5503 0.436209 0.149651 0.013578 -0.165391
0.5504 0.436112 0.149741 0.013589 -0.165377
0.5505 0.436015 0.149831 0.0136 -0.165364
0.5506 0.435918 0.149921 0.013611 -0.16535
0.5507 0.435821 0.15001 0.0136218 -0.165336
0.5508 0.435724 0.1501 0.0136326 -0.165323
0.5509 0.435627 0.15019 0.0136434 -0.165309
0.551 0.43553 0.150279 0.013654 -0.165295
0.5511 0.435433 0.150369 0.0136646 -0.165282
0.5512 0.435336 0.150458 0.0136752 -0.165268
0.5513 0.435239 0.150547 0.0136856 -0.165254
0.5514 0.435142 0.150636 0.0136961 -0.16524
0.5515 0.435045 0.150725 0.0137064 -0.165227
0.5516 0.434948 0.150814 0.0137167 -0.165213
0.5517 0.434851 0.150903 0.0137269 -0.165199
0.5518 0.434754 0.150992 0.013737 -0.165185
0.5519 0.434657 0.151081 0.0137471 -0.165172
0.552 0.43456 0.151169 0.0137571 -0.165158
0.5521 0.434463 0.151258 0.0137671 -0.165144
0.5522 0.434366 0.151346 0.013777 -0.16513
0.5523 0.434269 0.151434 0.0137868 -0.165117
0.5524 0.434172 0.151522 0.0137966 -0.165103
0.5525 0.434075 0.15161 0.0138062 -0.165089
0.5526 0.433978 0.151698 0.0138159 -0.165075
0.5527 0.433881 0.151786 0.0138254 -0.165061
0.5528 0.433784 0.151874 0.0138349 -0.165047
0.5529 0.433687 0.151961 0.0138443 -0.165034
0.553 0.43359 0.152049 0.0138537 -0.16502
0.5531 0.433493 0.152136 0.013863 -0.165006
0.5532 0.433396 0.152224 0.0138722 -0.164992
0.5533 0.433299 0.152311 0.0138813 -0.164978
0.5534 0.433202 0.152398 0.0138904 -0.164964
0.5535 0.433105 0.152485 0.0138994 -0.16495
0.5536 0.433008 0.152572 0.0139084 -0.164936
0.5537 0.432911 0.152659 0.0139173 -0.164922
0.5538 0.432814 0.152746 0.0139261 -0.164909
0.5539 0.432717 0.152832 0.0139348 -0.164895
0.554 0.43262 0.152919 0.0139435 -0.164881
0.5541 0.432523 0.153005 0.0139521 -0.164867
0.5542 0.432426 0.153092 0.0139606 -0.164853
0.5543 0.432329 0.153178 0.0139691 -0.164839
0.5544 0.432232 0.153264 0.0139775 -0.164825
0.5545 0.432135 0.15335 0.0139858 -0.164811
0.5546 0.432038 0.153436 0.0139941 -0.164797
0.5547 0.431941 0.153522 0.0140023 -0.164783
0.5548 0.431844 0.153608 0.0140104 -0.164769
0.5549 0.431747 0.153693 0.0140185 -0.164755
0.555 0.43165 0.153779 0.0140264 -0.164741
0.5551 0.431553 0.153864 0.0140343 -0.164727
0.5552 0.431456 0.15395 0.0140422 -0.164713
0.5553 0.431359 0.154035 0.01405 -0.164699
0.5554 0.431262 0.15412 0.0140577 -0.164685
0.5555 0.431165 0.154205 0.0140653 -0.164671
0.5556 0.431068 0.15429 0.0140729 -0.164657
0.5557 0.430971 0.154375 0.0140803 -0.164643
0.5558 0.430874 0.154459 0.0140878 -0.164629
0.5559 0.430777 0.154544 0.0140951 -0.164614
0.556 0.43068 0.154628 0.0141024 -0.1646
0.5561 0.430583 0.154713 0.0141096 -0.164586
0.5562 0.430486 0.154797 0.0141167 -0.164572
0.5563 0.430389 0.154881 0.0141238 -0.164558
0.5564 0.430292 0.154965 0.0141308 -0.164544
0.5565 0.430195 0.155049 0.0141377 -0.16453
0.5566 0.430098 0.155133 0.0141446 -0.164516
0.5567 0.430001 0.155217 0.0141513 -0.164502
0.5568 0.429904 0.155301 0.014158 -0.164487
0.5569 0.429807 0.155384 0.0141647 -0.164473
0.557 0.42971 0.155468 0.0141712 -0.164459
0.5571 0.429613 0.155551 0.0141777 -0.164445
0.5572 0.429516 0.155634 0.0141841 -0.164431
0.5573 0.429419 0.155717 0.0141905 -0.164416
0.5574 0.429322 0.1558 0.0141967 -0.164402
0.5575 0.429225 0.155883 0.0142029 -0.164388
0.5576 0.429128 0.155966 0.0142091 -0.164374
0.5577 0.429031 0.156048 0.0142151 -0.16436
0.5578 0.428934 0.156131 0.0142211 -0.164345
0.5579 0.428837 0.156213 0.014227 -0.164331
0.558 0.42874 0.156296 0.0142329 -0.164317
0.5581 0.428643 0.156378 0.0142386 -0.164303
0.5582 0.428546 0.15646 0.0142443 -0.164288
0.5583 0.428449 0.156542 0.0142499 -0.164274
0.5584 0.428352 0.156624 0.0142555 -0.16426
0.5585 0.428255 0.156705 0.0142609 -0.164246
0.5586 0.428158 0.156787 0.0142663 -0.164231
0.5587 0.428061 0.156868 0.0142717 -0.164217
0.5588 0.427964 0.15695 0.0142769 -0.164203
0.5589 0.427867 0.157031 0.0142821 -0.164188
0.559 0.42777 0.157112 0.0142872 -0.164174
0.5591 0.427673 0.157193 0.0142922 -0.16416
0.5592 0.427576 0.157274 0.0142972 -0.164145
0.5593 0.427479 0.157355 0.0143021 -0.164131
0.5594 0.427382 0.157436 0.0143069 -0.164117
0.5595 0.427285 0.157516 0.0143116 -0.164102
0.5596 0.427188 0.157596 0.0143163 -0.164088
0.5597 0.427091 0.157677 0.0143209 -0.164074
0.5598 0.426994 0.157757 0.0143254 -0.164059
0.5599 0.426897 0.157837 0.0143298 -0.164045
0.56 0.4268 0.157917 0.0143342 -0.16403


==> Detailed_methods/code_and_input_files/nucleation_rates/T260_order2.txt <==
0.4995 0.485485 0.0151152 -0.000616106 -0.170779
0.49951 0.485475 0.0152534 -0.000626865 -0.170779
0.49952 0.485466 0.0153914 -0.000637571 -0.170779
0.49953 0.485456 0.0155293 -0.000648226 -0.170778
0.49954 0.485446 0.0156671 -0.000658828 -0.170778
0.49955 0.485436 0.0158047 -0.000669379 -0.170778
0.49956 0.485427 0.0159421 -0.000679878 -0.170778
0.49957 0.485417 0.0160794 -0.000690326 -0.170778
0.49958 0.485407 0.0162166 -0.000700721 -0.170778
0.49959 0.485398 0.0163535 -0.000711066 -0.170778
0.4996 0.485388 0.0164904 -0.000721359 -0.170777
0.49961 0.485378 0.0166271 -0.0007316 -0.170777
0.49962 0.485369 0.0167636 -0.000741791 -0.170777
0.49963 0.485359 0.0169 -0.00075193 -0.170777
0.49964 0.485349 0.0170362 -0.000762018 -0.170777
0.49965 0.485339 0.0171723 -0.000772055 -0.170776
0.49966 0.48533 0.0173082 -0.000782041 -0.170776
0.49967 0.48532 0.017444 -0.000791977 -0.170776
0.49968 0.48531 0.0175797 -0.000801861 -0.170776
0.49969 0.485301 0.0177151 -0.000811695 -0.170776
0.4997 0.485291 0.0178505 -0.000821479 -0.170776
0.49971 0.485281 0.0179856 -0.000831212 -0.170775
0.49972 0.485272 0.0181206 -0.000840894 -0.170775
0.49973 0.485262 0.0182555 -0.000850527 -0.170775
0.49974 0.485252 0.0183902 -0.000860109 -0.170775
0.49975 0.485242 0.0185248 -0.000869641 -0.170775
0.49976 0.485233 0.0186592 -0.000879123 -0.170774
0.49977 0.485223 0.0187934 -0.000888555 -0.170774
0.49978 0.485213 0.0189275 -0.000897937 -0.170774
0.49979 0.485204 0.0190614 -0.000907269 -0.170774
0.4998 0.485194 0.0191952 -0.000916551 -0.170774
0.49981 0.485184 0.0193289 -0.000925784 -0.170773
0.49982 0.485175 0.0194623 -0.000934968 -0.170773
0.49983 0.485165 0.0195957 -0.000944102 -0.170773
0.49984 0.485155 0.0197288 -0.000953186 -0.170773
0.49985 0.485145 0.0198618 -0.000962222 -0.170773
0.49986 0.485136 0.0199947 -0.000971208 -0.170772
0.49987 0.485126 0.0201274 -0.000980145 -0.170772
0.49988 0.485116 0.0202599 -0.000989033 -0.170772
0.49989 0.485107 0.0203923 -0.000997872 -0.170772
0.4999 0.485097 0.0205246 -0.00100666 -0.170772
0.49991 0.485087 0.0206566 -0.0010154 -0.170771
0.49992 0.485078 0.0207886 -0.0010241 -0.170771
0.49993 0.485068 0.0209203 -0.00103274 -0.170771
0.49994 0.485058 0.0210519 -0.00104134 -0.170771
0.49995 0.485048 0.0211834 -0.00104989 -0.17077
0.49996 0.485039 0.0213147 -0.00105838 -0.17077
0.49997 0.485029 0.0214458 -0.00106684 -0.17077
0.49998 0.485019 0.0215768 -0.00107524 -0.17077
0.49999 0.48501 0.0217076 -0.00108359 -0.17077
0.5 0.485 0.0218383 -0.0010919 -0.170769
0.50001 0.48499 0.0219688 -0.00110016 -0.170769
0.50002 0.484981 0.0220992 -0.00110837 -0.170769
0.50003 0.484971 0.0222294 -0.00111653 -0.170769
0.50004 0.484961 0.0223594 -0.00112465 -0.170768
0.50005 0.484951 0.0224893 -0.00113272 -0.170768
0.50006 0.484942 0.0226191 -0.00114074 -0.170768
0.50007 0.484932 0.0227486 -0.00114871 -0.170768
0.50008 0.484922 0.0228781 -0.00115664 -0.170767
0.50009 0.484913 0.0230073 -0.00116452 -0.170767
0.5001 0.484903 0.0231364 -0.00117235 -0.170767
0.50011 0.484893 0.0232654 -0.00118014 -0.170767
0.50012 0.484884 0.0233942 -0.00118788 -0.170766
0.50013 0.484874 0.0235228 -0.00119557 -0.170766
0.50014 0.484864 0.0236513 -0.00120322 -0.170766
0.50015 0.484855 0.0237796 -0.00121081 -0.170766
0.50016 0.484845 0.0239077 -0.00121837 -0.170765
0.50017 0.484835 0.0240357 -0.00122587 -0.170765
0.50018 0.484825 0.0241636 -0.00123333 -0.170765
0.50019 0.484816 0.0242913 -0.00124075 -0.170765
0.5002 0.484806 0.0244188 -0.00124811 -0.170764
0.50021 0.484796 0.0245462 -0.00125543 -0.170764
0.50022 0.484787 0.0246734 -0.00126271 -0.170764
0.50023 0.484777 0.0248004 -0.00126994 -0.170764
0.50024 0.484767 0.0249273 -0.00127712 -0.170763
0.50025 0.484758 0.0250541 -0.00128426 -0.170763
0.50026 0.484748 0.0251807 -0.00129135 -0.170763
0.50027 0.484738 0.0253071 -0.0012984 -0.170763
0.50028 0.484728 0.0254333 -0.0013054 -0.170762
0.50029 0.484719 0.0255595 -0.00131236 -0.170762
0.5003 0.484709 0.0256854 -0.00131927 -0.170762
0.50031 0.484699 0.0258112 -0.00132614 -0.170762
0.50032 0.48469 0.0259368 -0.00133296 -0.170761
0.50033 0.48468 0.0260623 -0.00133973 -0.170761
0.50034 0.48467 0.0261876 -0.00134646 -0.170761
0.50035 0.484661 0.0263128 -0.00135315 -0.17076
0.50036 0.484651 0.0264378 -0.00135979 -0.17076
0.50037 0.484641 0.0265626 -0.00136639 -0.17076
0.50038 0.484631 0.0266873 -0.00137294 -0.17076
0.50039 0.484622 0.0268118 -0.00137945 -0.170759
0.5004 0.484612 0.0269362 -0.00138592 -0.170759
0.50041 0.484602 0.0270604 -0.00139234 -0.170759
0.50042 0.484593 0.0271845 -0.00139871 -0.170758
0.50043 0.484583 0.0273084 -0.00140504 -0.170758
0.50044 0.484573 0.0274321 -0.00141133 -0.170758
0.50045 0.484564 0.0275557 -0.00141758 -0.170758
0.50046 0.484554 0.0276791 -0.00142378 -0.170757
0.50047 0.484544 0.0278024 -0.00142993 -0.170757
0.50048 0.484534 0.0279255 -0.00143605 -0.170757
0.50049 0.484525 0.0280484 -0.00144212 -0.170756
0.5005 0.484515 0.0281712 -0.00144814 -0.170756
0.50051 0.484505 0.0282938 -0.00145413 -0.170756
0.50052 0.484496 0.0284163 -0.00146007 -0.170756
0.50053 0.484486 0.0285386 -0.00146596 -0.170755
0.50054 0.484476 0.0286608 -0.00147182 -0.170755
0.50055 0.484467 0.0287828 -0.00147763 -0.170755
0.50056 0.484457 0.0289046 -0.0014834 -0.170754
0.50057 0.484447 0.0290263 -0.00148912 -0.170754
0.50058 0.484437 0.0291478 -0.00149481 -0.170754
0.50059 0.484428 0.0292692 -0.00150045 -0.170753
0.5006 0.484418 0.0293904 -0.00150605 -0.170753
0.50061 0.484408 0.0295115 -0.0015116 -0.170753
0.50062 0.484399 0.0296324 -0.00151711 -0.170753
0.50063 0.484389 0.0297531 -0.00152259 -0.170752
0.50064 0.484379 0.0298737 -0.00152802 -0.170752
0.50065 0.48437 0.0299941 -0.0015334 -0.170752
0.50066 0.48436 0.0301144 -0.00153875 -0.170751
0.50067 0.48435 0.0302345 -0.00154405 -0.170751
0.50068 0.48434 0.0303545 -0.00154932 -0.170751
0.50069 0.484331 0.0304743 -0.00155454 -0.17075
0.5007 0.484321 0.0305939 -0.00155972 -0.17075
0.50071 0.484311 0.0307134 -0.00156485 -0.17075
0.50072 0.484302 0.0308327 -0.00156995 -0.170749
0.50073 0.484292 0.0309519 -0.00157501 -0.170749
0.50074 0.484282 0.0310709 -0.00158002 -0.170749
0.50075 0.484273 0.0311898 -0.00158499 -0.170748
0.50076 0.484263 0.0313085 -0.00158993 -0.170748
0.50077 0.484253 0.031427 -0.00159482 -0.170748
0.50078 0.484243 0.0315454 -0.00159967 -0.170747
0.50079 0.484234 0.0316637 -0.00160448 -0.170747
0.5008 0.484224 0.0317817 -0.00160925 -0.170747
0.50081 0.484214 0.0318997 -0.00161398 -0.170746
0.50082 0.484205 0.0320174 -0.00161867 -0.170746
0.50083 0.484195 0.032135 -0.00162331 -0.170746
0.50084 0.484185 0.0322525 -0.00162792 -0.170745
0.50085 0.484176 0.0323698 -0.00163249 -0.170745
0.50086 0.484166 0.0324869 -0.00163702 -0.170745
0.50087 0.484156 0.0326039 -0.00164151 -0.170744
0.50088 0.484146 0.0327207 -0.00164596 -0.170744
0.50089 0.484137 0.0328374 -0.00165037 -0.170744
0.5009 0.484127 0.0329539 -0.00165474 -0.170743
0.50091 0.484117 0.0330703 -0.00165907 -0.170743
0.50092 0.484108 0.0331865 -0.00166336 -0.170743
0.50093 0.484098 0.0333026 -0.00166761 -0.170742
0.50094 0.484088 0.0334184 -0.00167182 -0.170742
0.50095 0.484079 0.0335342 -0.00167599 -0.170742
0.50096 0.484069 0.0336498 -0.00168013 -0.170741
0.50097 0.484059 0.0337652 -0.00168422 -0.170741
0.50098 0.484049 0.0338805 -0.00168828 -0.170741
0.50099 0.48404 0.0339956 -0.00169229 -0.17074
0.501 0.48403 0.0341106 -0.00169627 -0.17074
0.50101 0.48402 0.0342254 -0.00170021 -0.170739
0.50102 0.484011 0.0343401 -0.00170411 -0.170739
0.50103 0.484001 0.0344546 -0.00170798 -0.170739
0.50104 0.483991 0.0345689 -0.0017118 -0.170738
0.50105 0.483982 0.0346831 -0.00171559 -0.170738
0.50106 0.483972 0.0347972 -0.00171934 -0.170738
0.50107 0.483962 0.0349111 -0.00172305 -0.170737
0.50108 0.483952 0.0350248 -0.00172672 -0.170737
0.50109 0.483943 0.0351384 -0.00173035 -0.170737
0.5011 0.483933 0.0352518 -0.00173395 -0.170736
0.50111 0.483923 0.0353651 -0.00173751 -0.170736
0.50112 0.483914 0.0354782 -0.00174103 -0.170735
0.50113 0.483904 0.0355912 -0.00174451 -0.170735
0.50114 0.483894 0.035704 -0.00174796 -0.170735
0.50115 0.483885 0.0358167 -0.00175137 -0.170734
0.50116 0.483875 0.0359292 -0.00175474 -0.170734
0.50117 0.483865 0.0360416 -0.00175808 -0.170734
0.50118 0.483855 0.0361538 -0.00176138 -0.170733
0.50119 0.483846 0.0362658 -0.00176464 -0.170733
0.5012 0.483836 0.0363778 -0.00176786 -0.170732
0.50121 0.483826 0.0364895 -0.00177105 -0.170732
0.50122 0.483817 0.0366011 -0.0017742 -0.170732
0.50123 0.483807 0.0367126 -0.00177732 -0.170731
0.50124 0.483797 0.0368239 -0.00178039 -0.170731
0.50125 0.483788 0.036935 -0.00178344 -0.170731
0.50126 0.483778 0.037046 -0.00178644 -0.17073
0.50127 0.483768 0.0371569 -0.00178941 -0.17073
0.50128 0.483758 0.0372675 -0.00179234 -0.170729
0.50129 0.483749 0.0373781 -0.00179524 -0.170729
0.5013 0.483739 0.0374885 -0.0017981 -0.170729
0.50131 0.483729 0.0375987 -0.00180093 -0.170728
0.50132 0.48372 0.0377088 -0.00180372 -0.170728
0.50133 0.48371 0.0378188 -0.00180647 -0.170727
0.50134 0.4837 0.0379285 -0.00180919 -0.170727
0.50135 0.483691 0.0380382 -0.00181187 -0.170727
0.50136 0.483681 0.0381477 -0.00181452 -0.170726
0.50137 0.483671 0.038257 -0.00181713 -0.170726
0.50138 0.483661 0.0383662 -0.00181971 -0.170725
0.50139 0.483652 0.0384752 -0.00182225 -0.170725
0.5014 0.483642 0.0385841 -0.00182476 -0.170725
0.50141 0.483632 0.0386929 -0.00182723 -0.170724
0.50142 0.483623 0.0388015 -0.00182967 -0.170724
0.50143 0.483613 0.0389099 -0.00183207 -0.170723
0.50144 0.483603 0.0390182 -0.00183444 -0.170723
0.50145 0.483594 0.0391264 -0.00183678 -0.170723
0.50146 0.483584 0.0392344 -0.00183908 -0.170722
0.50147 0.483574 0.0393422 -0.00184134 -0.170722
0.50148 0.483564 0.0394499 -0.00184357 -0.170721
0.50149 0.483555 0.0395575 -0.00184577 -0.170721
0.5015 0.483545 0.0396649 -0.00184793 -0.17072
0.50151 0.483535 0.0397721 -0.00185006 -0.17072
0.50152 0.483526 0.0398792 -0.00185216 -0.17072
0.50153 0.483516 0.0399862 -0.00185422 -0.170719
0.50154 0.483506 0.040093 -0.00185624 -0.170719
0.50155 0.483497 0.0401997 -0.00185824 -0.170718
0.50156 0.483487 0.0403062 -0.0018602 -0.170718
0.50157 0.483477 0.0404126 -0.00186212 -0.170718
0.50158 0.483467 0.0405188 -0.00186402 -0.170717
0.50159 0.483458 0.0406249 -0.00186588 -0.170717
0.5016 0.483448 0.0407308 -0.0018677 -0.170716
0.50161 0.483438 0.0408366 -0.0018695 -0.170716
0.50162 0.483429 0.0409422 -0.00187126 -0.170715
0.50163 0.483419 0.0410477 -0.00187299 -0.170715
0.50164 0.483409 0.0411531 -0.00187468 -0.170715
0.50165 0.4834 0.0412583 -0.00187634 -0.170714
0.50166 0.48339 0.0413633 -0.00187797 -0.170714
0.50167 0.48338 0.0414682 -0.00187957 -0.170713
0.50168 0.48337 0.041573 -0.00188114 -0.170713
0.50169 0.483361 0.0416776 -0.00188267 -0.170712
0.5017 0.483351 0.0417821 -0.00188417 -0.170712
0.50171 0.483341 0.0418864 -0.00188564 -0.170712
0.50172 0.483332 0.0419906 -0.00188707 -0.170711
0.50173 0.483322 0.0420947 -0.00188848 -0.170711
0.50174 0.483312 0.0421986 -0.00188985 -0.17071
0.50175 0.483303 0.0423023 -0.00189119 -0.17071
0.50176 0.483293 0.0424059 -0.0018925 -0.170709
0.50177 0.483283 0.0425094 -0.00189377 -0.170709
0.50178 0.483273 0.0426127 -0.00189502 -0.170708
0.50179 0.483264 0.0427159 -0.00189623 -0.170708
0.5018 0.483254 0.0428189 -0.00189741 -0.170708
0.50181 0.483244 0.0429218 -0.00189856 -0.170707
0.50182 0.483235 0.0430246 -0.00189968 -0.170707
0.50183 0.483225 0.0431272 -0.00190077 -0.170706
0.50184 0.483215 0.0432296 -0.00190183 -0.170706
0.50185 0.483206 0.043332 -0.00190286 -0.170705
0.50186 0.483196 0.0434341 -0.00190385 -0.170705
0.50187 0.483186 0.0435362 -0.00190482 -0.170704
0.50188 0.483176 0.0436381 -0.00190575 -0.170704
0.50189 0.483167 0.0437398 -0.00190666 -0.170704
0.5019 0.483157 0.0438414 -0.00190753 -0.170703
0.50191 0.483147 0.0439429 -0.00190837 -0.170703
0.50192 0.483138 0.0440442 -0.00190919 -0.170702
0.50193 0.483128 0.0441454 -0.00190997 -0.170702
0.50194 0.483118 0.0442464 -0.00191072 -0.170701
0.50195 0.483109 0.0443473 -0.00191144 -0.170701
0.50196 0.483099 0.0444481 -0.00191213 -0.1707
0.50197 0.483089 0.0445487 -0.0019128 -0.1707
0.50198 0.483079 0.0446492 -0.00191343 -0.170699
0.50199 0.48307 0.0447496 -0.00191403 -0.170699
0.502 0.48306 0.0448498 -0.0019146 -0.170698
0.50201 0.48305 0.0449498 -0.00191515 -0.170698
0.50202 0.483041 0.0450497 -0.00191566 -0.170697
0.50203 0.483031 0.0451495 -0.00191615 -0.170697
0.50204 0.483021 0.0452492 -0.0019166 -0.170697
0.50205 0.483012 0.0453487 -0.00191703 -0.170696
0.50206 0.483002 0.045448 -0.00191742 -0.170696
0.50207 0.482992 0.0455472 -0.00191779 -0.170695
0.50208 0.482982 0.0456463 -0.00191813 -0.170695
0.50209 0.482973 0.0457453 -0.00191844 -0.170694
0.5021 0.482963 0.0458441 -0.00191872 -0.170694
0.50211 0.482953 0.0459428 -0.00191897 -0.170693
0.50212 0.482944 0.0460413 -0.0019192 -0.170693
0.50213 0.482934 0.0461397 -0.00191939 -0.170692
0.50214 0.482924 0.0462379 -0.00191956 -0.170692
0.50215 0.482915 0.0463361 -0.0019197 -0.170691
0.50216 0.482905 0.046434 -0.00191981 -0.170691
0.50217 0.482895 0.0465319 -0.00191989 -0.17069
0.50218 0.482885 0.0466296 -0.00191995 -0.17069
0.50219 0.482876 0.0467271 -0.00191997 -0.170689
0.5022 0.482866 0.0468246 -0.00191997 -0.170689
0.50221 0.482856 0.0469219 -0.00191994 -0.170688
0.50222 0.482847 0.047019 -0.00191988 -0.170688
0.50223 0.482837 0.0471161 -0.0019198 -0.170687
0.50224 0.482827 0.0472129 -0.00191969 -0.170687
0.50225 0.482818 0.0473097 -0.00191955 -0.170686
0.50226 0.482808 0.0474063 -0.00191938 -0.170686
0.50227 0.482798 0.0475028 -0.00191918 -0.170685
0.50228 0.482788 0.0475991 -0.00191896 -0.170685
0.50229 0.482779 0.0476953 -0.00191871 -0.170684
0.5023 0.482769 0.0477914 -0.00191844 -0.170684
0.50231 0.482759 0.0478873 -0.00191813 -0.170683
0.50232 0.48275 0.0479831 -0.0019178 -0.170683
0.50233 0.48274 0.0480788 -0.00191744 -0.170682
0.50234 0.48273 0.0481743 -0.00191706 -0.170682
0.50235 0.482721 0.0482697 -0.00191665 -0.170681
0.50236 0.482711 0.048365 -0.00191621 -0.170681
0.50237 0.482701 0.0484601 -0.00191575 -0.17068
0.50238 0.482691 0.0485551 -0.00191526 -0.17068
0.50239 0.482682 0.04865 -0.00191474 -0.170679
0.5024 0.482672 0.0487447 -0.0019142 -0.170679
0.50241 0.482662 0.0488393 -0.00191363 -0.170678
0.50242 0.482653 0.0489338 -0.00191303 -0.170678
0.50243 0.482643 0.0490281 -0.00191241 -0.170677
0.50244 0.482633 0.0491223 -0.00191177 -0.170677
0.50245 0.482624 0.0492164 -0.00191109 -0.170676
0.50246 0.482614 0.0493103 -0.0019104 -0.170676
0.50247 0.482604 0.0494041 -0.00190967 -0.170675
0.50248 0.482594 0.0494978 -0.00190892 -0.170675
0.50249 0.482585 0.0495913 -0.00190815 -0.170674
0.5025 0.482575 0.0496847 -0.00190734 -0.170674
0.50251 0.482565 0.049778 -0.00190652 -0.170673
0.50252 0.482556 0.0498711 -0.00190567 -0.170673
0.50253 0.482546 0.0499641 -0.00190479 -0.170672
0.50254 0.482536 0.050057 -0.00190389 -0.170672
0.50255 0.482527 0.0501497 -0.00190296 -0.170671
0.50256 0.482517 0.0502423 -0.00190201 -0.170671
0.50257 0.482507 0.0503348 -0.00190103 -0.17067
0.50258 0.482497 0.0504272 -0.00190003 -0.17067
0.50259 0.482488 0.0505194 -0.001899 -0.170669
0.5026 0.482478 0.0506115 -0.00189795 -0.170669
0.50261 0.482468 0.0507034 -0.00189688 -0.170668
0.50262 0.482459 0.0507953 -0.00189578 -0.170668
0.50263 0.482449 0.050887 -0.00189465 -0.170667
0.50264 0.482439 0.0509785 -0.00189351 -0.170667
0.50265 0.48243 0.05107 -0.00189233 -0.170666
0.50266 0.48242 0.0511613 -0.00189114 -0.170665
0.50267 0.48241 0.0512525 -0.00188991 -0.170665
0.50268 0.4824 0.0513435 -0.00188867 -0.170664
0.50269 0.482391 0.0514345 -0.0018874 -0.170664
0.5027 0.482381 0.0515253 -0.00188611 -0.170663
0.50271 0.482371 0.0516159 -0.00188479 -0.170663
0.50272 0.482362 0.0517065 -0.00188345 -0.170662
0.50273 0.482352 0.0517969 -0.00188209 -0.170662
0.50274 0.482342 0.0518872 -0.0018807 -0.170661
0.50275 0.482333 0.0519773 -0.00187929 -0.170661
0.50276 0.482323 0.0520673 -0.00187785 -0.17066
0.50277 0.482313 0.0521572 -0.0018764 -0.17066
0.50278 0.482303 0.052247 -0.00187492 -0.170659
0.50279 0.482294 0.0523367 -0.00187341 -0.170659
0.5028 0.482284 0.0524262 -0.00187188 -0.170658
0.50281 0.482274 0.0525156 -0.00187033 -0.170657
0.50282 0.482265 0.0526048 -0.00186876 -0.170657
0.50283 0.482255 0.052694 -0.00186717 -0.170656
0.50284 0.482245 0.052783 -0.00186555 -0.170656
0.50285 0.482236 0.0528719 -0.00186391 -0.170655
0.50286 0.482226 0.0529606 -0.00186224 -0.170655
0.50287 0.482216 0.0530492 -0.00186056 -0.170654
0.50288 0.482206 0.0531378 -0.00185885 -0.170654
0.50289 0.482197 0.0532261 -0.00185712 -0.170653
0.5029 0.482187 0.0533144 -0.00185536 -0.170653
0.50291 0.482177 0.0534025 -0.00185359 -0.170652
0.50292 0.482168 0.0534905 -0.00185179 -0.170651
0.50293 0.482158 0.0535784 -0.00184997 -0.170651
0.50294 0.482148 0.0536662 -0.00184813 -0.17065
0.50295 0.482139 0.0537538 -0.00184626 -0.17065
0.50296 0.482129 0.0538413 -0.00184438 -0.170649
0.50297 0.482119 0.0539287 -0.00184247 -0.170649
0.50298 0.482109 0.0540159 -0.00184054 -0.170648
0.50299 0.4821 0.054103 -0.00183859 -0.170648
0.503 0.48209 0.0541901 -0.00183662 -0.170647
0.50301 0.48208 0.0542769 -0.00183463 -0.170646
0.50302 0.482071 0.0543637 -0.00183261 -0.170646
0.50303 0.482061 0.0544503 -0.00183058 -0.170645
0.50304 0.482051 0.0545368 -0.00182852 -0.170645
0.50305 0.482042 0.0546232 -0.00182644 -0.170644
0.50306 0.482032 0.0547095 -0.00182434 -0.170644
0.50307 0.482022 0.0547956 -0.00182222 -0.170643
0.50308 0.482012 0.0548817 -0.00182008 -0.170642
0.50309 0.482003 0.0549676 -0.00181791 -0.170642
0.5031 0.481993 0.0550533 -0.00181573 -0.170641
0.50311 0.481983 0.055139 -0.00181353 -0.170641
0.50312 0.481974 0.0552245 -0.0018113 -0.17064
0.50313 0.481964 0.0553099 -0.00180906 -0.17064
0.50314 0.481954 0.0553952 -0.00180679 -0.170639
0.50315 0.481945 0.0554804 -0.00180451 -0.170638
0.50316 0.481935 0.0555654 -0.0018022 -0.170638
0.50317 0.481925 0.0556503 -0.00179987 -0.170637
0.50318 0.481915 0.0557351 -0.00179753 -0.170637
0.50319 0.481906 0.0558198 -0.00179516 -0.170636
0.5032 0.481896 0.0559044 -0.00179277 -0.170636
0.50321 0.481886 0.0559888 -0.00179036 -0.170635
0.50322 0.481877 0.0560731 -0.00178794 -0.170634
0.50323 0.481867 0.0561573 -0.00178549 -0.170634
0.50324 0.481857 0.0562414 -0.00178302 -0.170633
0.50325 0.481848 0.0563253 -0.00178054 -0.170633
0.50326 0.481838 0.0564092 -0.00177803 -0.170632
0.50327 0.481828 0.0564929 -0.00177551 -0.170632
0.50328 0.481818 0.0565765 -0.00177296 -0.170631
0.50329 0.481809 0.0566599 -0.0017704 -0.17063
0.5033 0.481799 0.0567433 -0.00176781 -0.17063
0.50331 0.481789 0.0568265 -0.00176521 -0.170629
0.50332 0.48178 0.0569096 -0.00176259 -0.170629
0.50333 0.48177 0.0569926 -0.00175995 -0.170628
0.50334 0.48176 0.0570755 -0.00175729 -0.170627
0.50335 0.481751 0.0571583 -0.00175461 -0.170627
0.50336 0.481741 0.0572409 -0.00175191 -0.170626
0.50337 0.481731 0.0573234 -0.00174919 -0.170626
0.50338 0.481721 0.0574058 -0.00174646 -0.170625
0.50339 0.481712 0.0574881 -0.0017437 -0.170624
0.5034 0.481702 0.0575703 -0.00174093 -0.170624
0.50341 0.481692 0.0576523 -0.00173814 -0.170623
0.50342 0.481683 0.0577343 -0.00173533 -0.170623
0.50343 0.481673 0.0578161 -0.0017325 -0.170622
0.50344 0.481663 0.0578978 -0.00172965 -0.170622
0.50345 0.481654 0.0579793 -0.00172679 -0.170621
0.50346 0.481644 0.0580608 -0.0017239 -0.17062
0.50347 0.481634 0.0581421 -0.001721 -0.17062
0.50348 0.481624 0.0582234 -0.00171808 -0.170619
0.50349 0.481615 0.0583045 -0.00171514 -0.170619
0.5035 0.481605 0.0583855 -0.00171219 -0.170618
0.50351 0.481595 0.0584663 -0.00170921 -0.170617
0.50352 0.481586 0.0585471 -0.00170622 -0.170617
0.50353 0.481576 0.0586277 -0.00170321 -0.170616
0.50354 0.481566 0.0587082 -0.00170019 -0.170616
0.50355 0.481557 0.0587886 -0.00169714 -0.170615
0.50356 0.481547 0.0588689 -0.00169408 -0.170614
0.50357 0.481537 0.0589491 -0.001691 -0.170614
0.50358 0.481527 0.0590292 -0.00168791 -0.170613
0.50359 0.481518 0.0591091 -0.00168479 -0.170613
0.5036 0.481508 0.0591889 -0.00168166 -0.170612
0.50361 0.481498 0.0592687 -0.00167851 -0.170611
0.50362 0.481489 0.0593483 -0.00167535 -0.170611
0.50363 0.481479 0.0594277 -0.00167216 -0.17061
0.50364 0.481469 0.0595071 -0.00166896 -0.170609
0.50365 0.48146 0.0595864 -0.00166575 -0.170609
0.50366 0.48145 0.0596655 -0.00166251 -0.170608
0.50367 0.48144 0.0597445 -0.00165926 -0.170608
0.50368 0.48143 0.0598234 -0.001656 -0.170607
0.50369 0.481421 0.0599022 -0.00165271 -0.170606
0.5037 0.481411 0.0599809 -0.00164941 -0.170606
0.50371 0.481401 0.0600595 -0.0016461 -0.170605
0.50372 0.481392 0.0601379 -0.00164276 -0.170605
0.50373 0.481382 0.0602162 -0.00163941 -0.170604
0.50374 0.481372 0.0602945 -0.00163605 -0.170603
0.50375 0.481363 0.0603726 -0.00163267 -0.170603
0.50376 0.481353 0.0604506 -0.00162927 -0.170602
0.50377 0.481343 0.0605285 -0.00162585 -0.170601
0.50378 0.481333 0.0606062 -0.00162242 -0.170601
0.50379 0.481324 0.0606839 -0.00161898 -0.1706
0.5038 0.481314 0.0607614 -0.00161551 -0.1706
0.50381 0.481304 0.0608389 -0.00161204 -0.170599
0.50382 0.481295 0.0609162 -0.00160854 -0.170598
0.50383 0.481285 0.0609934 -0.00160503 -0.170598
0.50384 0.481275 0.0610705 -0.00160151 -0.170597
0.50385 0.481266 0.0611475 -0.00159797 -0.170596
0.50386 0.481256 0.0612243 -0.00159441 -0.170596
0.50387 0.481246 0.0613011 -0.00159084 -0.170595
0.50388 0.481236 0.0613777 -0.00158725 -0.170595
0.50389 0.481227 0.0614543 -0.00158365 -0.170594
0.5039 0.481217 0.0615307 -0.00158003 -0.170593
0.50391 0.481207 0.061607 -0.00157639 -0.170593
0.50392 0.481198 0.0616832 -0.00157275 -0.170592
0.50393 0.481188 0.0617593 -0.00156908 -0.170591
0.50394 0.481178 0.0618353 -0.0015654 -0.170591
0.50395 0.481169 0.0619111 -0.00156171 -0.17059
0.50396 0.481159 0.0619869 -0.001558 -0.17059
0.50397 0.481149 0.0620625 -0.00155428 -0.170589
0.50398 0.481139 0.0621381 -0.00155054 -0.170588
0.50399 0.48113 0.0622135 -0.00154679 -0.170588
0.504 0.48112 0.0622888 -0.00154302 -0.170587
0.50401 0.48111 0.062364 -0.00153924 -0.170586
0.50402 0.481101 0.0624391 -0.00153544 -0.170586
0.50403 0.481091 0.0625141 -0.00153163 -0.170585
0.50404 0.481081 0.0625889 -0.0015278 -0.170584
0.50405 0.481072 0.0626637 -0.00152396 -0.170584
0.50406 0.481062 0.0627383 -0.00152011 -0.170583
0.50407 0.481052 0.0628129 -0.00151624 -0.170582
0.50408 0.481042 0.0628873 -0.00151235 -0.170582
0.50409 0.481033 0.0629616 -0.00150846 -0.170581
0.5041 0.481023 0.0630359 -0.00150455 -0.170581
0.50411 0.481013 0.06311 -0.00150062 -0.17058
0.50412 0.481004 0.063184 -0.00149668 -0.170579
0.50413 0.480994 0.0632578 -0.00149273 -0.170579
0.50414 0.480984 0.0633316 -0.00148876 -0.170578
0.50415 0.480975 0.0634053 -0.00148478 -0.170577
0.50416 0.480965 0.0634788 -0.00148079 -0.170577
0.50417 0.480955 0.0635523 -0.00147678 -0.170576
0.50418 0.480945 0.0636256 -0.00147276 -0.170575
0.50419 0.480936 0.0636989 -0.00146872 -0.170575
0.5042 0.480926 0.063772 -0.00146467 -0.170574
0.50421 0.480916 0.063845 -0.00146061 -0.170573
0.50422 0.480907 0.0639179 -0.00145654 -0.170573
0.50423 0.480897 0.0639907 -0.00145245 -0.170572
0.50424 0.480887 0.0640634 -0.00144835 -0.170571
0.50425 0.480878 0.064136 -0.00144423 -0.170571
0.50426 0.480868 0.0642085 -0.0014401 -0.17057
0.50427 0.480858 0.0642809 -0.00143596 -0.170569
0.50428 0.480848 0.0643531 -0.00143181 -0.170569
0.50429 0.480839 0.0644253 -0.00142764 -0.170568
0.5043 0.480829 0.0644974 -0.00142346 -0.170568
0.50431 0.480819 0.0645693 -0.00141927 -0.170567
0.50432 0.48081 0.0646411 -0.00141506 -0.170566
0.50433 0.4808 0.0647129 -0.00141084 -0.170566
0.50434 0.48079 0.0647845 -0.00140661 -0.170565
0.50435 0.480781 0.064856 -0.00140237 -0.170564
0.50436 0.480771 0.0649274 -0.00139811 -0.170564
0.50437 0.480761 0.0649987 -0.00139384 -0.170563
0.50438 0.480751 0.0650699 -0.00138956 -0.170562
0.50439 0.480742 0.065141 -0.00138527 -0.170562
0.5044 0.480732 0.065212 -0.00138096 -0.170561
0.50441 0.480722 0.0652829 -0.00137664 -0.17056
0.50442 0.480713 0.0653537 -0.00137231 -0.17056
0.50443 0.480703 0.0654244 -0.00136797 -0.170559
0.50444 0.480693 0.0654949 -0.00136362 -0.170558
0.50445 0.480684 0.0655654 -0.00135925 -0.170558
0.50446 0.480674 0.0656358 -0.00135487 -0.170557
0.50447 0.480664 0.065706 -0.00135048 -0.170556
0.50448 0.480654 0.0657762 -0.00134608 -0.170556
0.50449 0.480645 0.0658462 -0.00134166 -0.170555
0.5045 0.480635 0.0659161 -0.00133724 -0.170554
0.50451 0.480625 0.065986 -0.0013328 -0.170554
0.50452 0.480616 0.0660557 -0.00132835 -0.170553
0.50453 0.480606 0.0661253 -0.00132389 -0.170552
0.50454 0.480596 0.0661948 -0.00131942 -0.170552
0.50455 0.480587 0.0662643 -0.00131493 -0.170551
0.50456 0.480577 0.0663336 -0.00131044 -0.17055
0.50457 0.480567 0.0664028 -0.00130593 -0.170549
0.50458 0.480557 0.0664719 -0.00130141 -0.170549
0.50459 0.480548 0.0665409 -0.00129688 -0.170548
0.5046 0.480538 0.0666098 -0.00129234 -0.170547
0.50461 0.480528 0.0666786 -0.00128779 -0.170547
0.50462 0.480519 0.0667473 -0.00128323 -0.170546
0.50463 0.480509 0.0668159 -0.00127865 -0.170545
0.50464 0.480499 0.0668843 -0.00127407 -0.170545
0.50465 0.48049 0.0669527 -0.00126947 -0.170544
0.50466 0.48048 0.067021 -0.00126487 -0.170543
0.50467 0.48047 0.0670892 -0.00126025 -0.170543
0.50468 0.48046 0.0671573 -0.00125562 -0.170542
0.50469 0.480451 0.0672252 -0.00125098 -0.170541
0.5047 0.480441 0.0672931 -0.00124633 -0.170541
0.50471 0.480431 0.0673609 -0.00124167 -0.17054
0.50472 0.480422 0.0674285 -0.001237 -0.170539
0.50473 0.480412 0.0674961 -0.00123232 -0.170539
0.50474 0.480402 0.0675636 -0.00122762 -0.170538
0.50475 0.480393 0.0676309 -0.00122292 -0.170537
0.50476 0.480383 0.0676982 -0.00121821 -0.170537
0.50477 0.480373 0.0677653 -0.00121348 -0.170536
0.50478 0.480363 0.0678324 -0.00120875 -0.170535
0.50479 0.480354 0.0678993 -0.00120401 -0.170534
0.5048 0.480344 0.0679662 -0.00119925 -0.170534
0.50481 0.480334 0.0680329 -0.00119449 -0.170533
0.50482 0.480325 0.0680996 -0.00118971 -0.170532
0.50483 0.480315 0.0681661 -0.00118493 -0.170532
0.50484 0.480305 0.0682326 -0.00118013 -0.170531
0.50485 0.480296 0.0682989 -0.00117533 -0.17053
0.50486 0.480286 0.0683652 -0.00117051 -0.17053
0.50487 0.480276 0.0684313 -0.00116569 -0.170529
0.50488 0.480266 0.0684973 -0.00116085 -0.170528
0.50489 0.480257 0.0685633 -0.00115601 -0.170528
0.5049 0.480247 0.0686291 -0.00115116 -0.170527
0.50491 0.480237 0.0686949 -0.00114629 -0.170526
0.50492 0.480228 0.0687605 -0.00114142 -0.170525
0.50493 0.480218 0.0688261 -0.00113654 -0.170525
0.50494 0.480208 0.0688915 -0.00113165 -0.170524
0.50495 0.480199 0.0689568 -0.00112674 -0.170523
0.50496 0.480189 0.0690221 -0.00112183 -0.170523
0.50497 0.480179 0.0690872 -0.00111691 -0.170522
0.50498 0.480169 0.0691523 -0.00111198 -0.170521
0.50499 0.48016 0.0692172 -0.00110705 -0.170521
0.505 0.48015 0.0692821 -0.0011021 -0.17052
0.50501 0.48014 0.0693468 -0.00109714 -0.170519
0.50502 0.480131 0.0694115 -0.00109217 -0.170518
0.50503 0.480121 0.069476 -0.0010872 -0.170518
0.50504 0.480111 0.0695405 -0.00108221 -0.170517
0.50505 0.480102 0.0696048 -0.00107722 -0.170516
0.50506 0.480092 0.0696691 -0.00107222 -0.170516
0.50507 0.480082 0.0697332 -0.00106721 -0.170515
0.50508 0.480072 0.0697973 -0.00106219 -0.170514
0.50509 0.480063 0.0698612 -0.00105716 -0.170513
0.5051 0.480053 0.0699251 -0.00105212 -0.170513
0.50511 0.480043 0.0699889 -0.00104707 -0.170512
0.50512 0.480034 0.0700525 -0.00104202 -0.170511
0.50513 0.480024 0.0701161 -0.00103695 -0.170511
0.50514 0.480014 0.0701796 -0.00103188 -0.17051
0.50515 0.480005 0.0702429 -0.0010268 -0.170509
0.50516 0.479995 0.0703062 -0.00102171 -0.170508
0.50517 0.479985 0.0703694 -0.00101661 -0.170508
0.50518 0.479975 0.0704325 -0.00101151 -0.170507
0.50519 0.479966 0.0704955 -0.00100639 -0.170506
0.5052 0.479956 0.0705583 -0.00100127 -0.170506
0.50521 0.479946 0.0706211 -0.00099614 -0.170505
0.50522 0.479937 0.0706838 -0.000991001 -0.170504
0.50523 0.479927 0.0707464 -0.000985854 -0.170503
0.50524 0.479917 0.0708089 -0.000980698 -0.170503
0.50525 0.479908 0.0708713 -0.000975534 -0.170502
0.50526 0.479898 0.0709336 -0.000970363 -0.170501
0.50527 0.479888 0.0709958 -0.000965183 -0.170501
0.50528 0.479878 0.0710579 -0.000959995 -0.1705
0.50529 0.479869 0.07112 -0.0009548 -0.170499
0.5053 0.479859 0.0711819 -0.000949596 -0.170498
0.50531 0.479849 0.0712437 -0.000944385 -0.170498
0.50532 0.47984 0.0713054 -0.000939166 -0.170497
0.50533 0.47983 0.0713671 -0.000933939 -0.170496
0.50534 0.47982 0.0714286 -0.000928705 -0.170496
0.50535 0.479811 0.0714901 -0.000923463 -0.170495
0.50536 0.479801 0.0715514 -0.000918213 -0.170494
0.50537 0.479791 0.0716127 -0.000912956 -0.170493
0.50538 0.479781 0.0716738 -0.000907691 -0.170493
0.50539 0.479772 0.0717349 -0.000902418 -0.170492
0.5054 0.479762 0.0717958 -0.000897139 -0.170491
0.50541 0.479752 0.0718567 -0.000891851 -0.17049
0.50542 0.479743 0.0719175 -0.000886557 -0.17049
0.50543 0.479733 0.0719782 -0.000881255 -0.170489
0.50544 0.479723 0.0720388 -0.000875946 -0.170488
0.50545 0.479714 0.0720993 -0.000870629 -0.170488
0.50546 0.479704 0.0721597 -0.000865306 -0.170487
0.50547 0.479694 0.07222 -0.000859975 -0.170486
0.50548 0.479684 0.0722802 -0.000854637 -0.170485
0.50549 0.479675 0.0723403 -0.000849292 -0.170485
0.5055 0.479665 0.0724003 -0.00084394 -0.170484
0.50551 0.479655 0.0724603 -0.000838581 -0.170483
0.50552 0.479646 0.0725201 -0.000833215 -0.170482
0.50553 0.479636 0.0725798 -0.000827842 -0.170482
0.50554 0.479626 0.0726395 -0.000822462 -0.170481
0.50555 0.479617 0.0726991 -0.000817076 -0.17048
0.50556 0.479607 0.0727585 -0.000811682 -0.170479
0.50557 0.479597 0.0728179 -0.000806282 -0.170479
0.50558 0.479587 0.0728772 -0.000800875 -0.170478
0.50559 0.479578 0.0729364 -0.000795462 -0.170477
0.5056 0.479568 0.0729955 -0.000790042 -0.170477
0.50561 0.479558 0.0730545 -0.000784615 -0.170476
0.50562 0.479549 0.0731134 -0.000779181 -0.170475
0.50563 0.479539 0.0731722 -0.000773741 -0.170474
0.50564 0.479529 0.0732309 -0.000768295 -0.170474
0.50565 0.47952 0.0732895 -0.000762842 -0.170473
0.50566 0.47951 0.0733481 -0.000757383 -0.170472
0.50567 0.4795 0.0734065 -0.000751917 -0.170471
0.50568 0.47949 0.0734649 -0.000746445 -0.170471
0.50569 0.479481 0.0735231 -0.000740967 -0.17047
0.5057 0.479471 0.0735813 -0.000735482 -0.170469
0.50571 0.479461 0.0736394 -0.000729992 -0.170468
0.50572 0.479452 0.0736974 -0.000724495 -0.170468
0.50573 0.479442 0.0737553 -0.000718991 -0.170467
0.50574 0.479432 0.0738131 -0.000713482 -0.170466
0.50575 0.479423 0.0738708 -0.000707967 -0.170465
0.50576 0.479413 0.0739284 -0.000702446 -0.170465
0.50577 0.479403 0.073986 -0.000696918 -0.170464
0.50578 0.479393 0.0740434 -0.000691385 -0.170463
0.50579 0.479384 0.0741008 -0.000685845 -0.170462
0.5058 0.479374 0.074158 -0.0006803 -0.170462
0.50581 0.479364 0.0742152 -0.000674749 -0.170461
0.50582 0.479355 0.0742723 -0.000669192 -0.17046
0.50583 0.479345 0.0743293 -0.00066363 -0.170459
0.50584 0.479335 0.0743862 -0.000658061 -0.170459
0.50585 0.479326 0.074443 -0.000652487 -0.170458
0.50586 0.479316 0.0744997 -0.000646907 -0.170457
0.50587 0.479306 0.0745564 -0.000641322 -0.170456
0.50588 0.479296 0.0746129 -0.000635731 -0.170456
0.50589 0.479287 0.0746694 -0.000630134 -0.170455
0.5059 0.479277 0.0747257 -0.000624532 -0.170454
0.50591 0.479267 0.074782 -0.000618924 -0.170453
0.50592 0.479258 0.0748382 -0.000613311 -0.170453
0.50593 0.479248 0.0748943 -0.000607692 -0.170452
0.50594 0.479238 0.0749503 -0.000602068 -0.170451
0.50595 0.479229 0.0750062 -0.000596439 -0.17045
0.50596 0.479219 0.0750621 -0.000590804 -0.17045
0.50597 0.479209 0.0751178 -0.000585164 -0.170449
0.50598 0.479199 0.0751735 -0.000579519 -0.170448
0.50599 0.47919 0.075229 -0.000573868 -0.170447
0.506 0.47918 0.0752845 -0.000568212 -0.170447
0.50601 0.47917 0.0753399 -0.000562551 -0.170446
0.50602 0.479161 0.0753952 -0.000556885 -0.170445
0.50603 0.479151 0.0754504 -0.000551214 -0.170444
0.50604 0.479141 0.0755056 -0.000545538 -0.170444
0.50605 0.479132 0.0755606 -0.000539856 -0.170443
0.50606 0.479122 0.0756156 -0.00053417 -0.170442
0.50607 0.479112 0.0756704 -0.000528479 -0.170441
0.50608 0.479102 0.0757252 -0.000522782 -0.170441
0.50609 0.479093 0.0757799 -0.000517081 -0.17044
0.5061 0.479083 0.0758345 -0.000511375 -0.170439
0.50611 0.479073 0.075889 -0.000505664 -0.170438
0.50612 0.479064 0.0759435 -0.000499948 -0.170437
0.50613 0.479054 0.0759978 -0.000494228 -0.170437
0.50614 0.479044 0.0760521 -0.000488503 -0.170436
0.50615 0.479035 0.0761062 -0.000482773 -0.170435
0.50616 0.479025 0.0761603 -0.000477038 -0.170434
0.50617 0.479015 0.0762143 -0.000471299 -0.170434
0.50618 0.479005 0.0762682 -0.000465555 -0.170433
0.50619 0.478996 0.0763221 -0.000459806 -0.170432
0.5062 0.478986 0.0763758 -0.000454053 -0.170431
0.50621 0.478976 0.0764295 -0.000448295 -0.170431
0.50622 0.478967 0.076483 -0.000442533 -0.17043
0.50623 0.478957 0.0765365 -0.000436766 -0.170429
0.50624 0.478947 0.0765899 -0.000430995 -0.170428
0.50625 0.478938 0.0766432 -0.00042522 -0.170428
0.50626 0.478928 0.0766965 -0.00041944 -0.170427
0.50627 0.478918 0.0767496 -0.000413655 -0.170426
0.50628 0.478908 0.0768027 -0.000407867 -0.170425
0.50629 0.478899 0.0768557 -0.000402074 -0.170424
0.5063 0.478889 0.0769085 -0.000396277 -0.170424
0.50631 0.478879 0.0769614 -0.000390475 -0.170423
0.50632 0.47887 0.0770141 -0.00038467 -0.170422
0.50633 0.47886 0.0770667 -0.00037886 -0.170421
0.50634 0.47885 0.0771193 -0.000373046 -0.170421
0.50635 0.478841 0.0771717 -0.000367228 -0.17042
0.50636 0.478831 0.0772241 -0.000361406 -0.170419
0.50637 0.478821 0.0772764 -0.000355579 -0.170418
0.50638 0.478811 0.0773287 -0.000349749 -0.170417
0.50639 0.478802 0.0773808 -0.000343915 -0.170417
0.5064 0.478792 0.0774328 -0.000338077 -0.170416
0.50641 0.478782 0.0774848 -0.000332234 -0.170415
0.50642 0.478773 0.0775367 -0.000326388 -0.170414
0.50643 0.478763 0.0775885 -0.000320538 -0.170414
0.50644 0.478753 0.0776402 -0.000314684 -0.170413
0.50645 0.478744 0.0776919 -0.000308827 -0.170412
0.50646 0.478734 0.0777434 -0.000302965 -0.170411
0.50647 0.478724 0.0777949 -0.0002971 -0.17041
0.50648 0.478714 0.0778463 -0.00029123 -0.17041
0.50649 0.478705 0.0778976 -0.000285358 -0.170409
0.5065 0.478695 0.0779488 -0.000279481 -0.170408
0.50651 0.478685 0.078 -0.000273601 -0.170407
0.50652 0.478676 0.078051 -0.000267717 -0.170407
0.50653 0.478666 0.078102 -0.000261829 -0.170406
0.50654 0.478656 0.0781529 -0.000255938 -0.170405
0.50655 0.478647 0.0782037 -0.000250044 -0.170404
0.50656 0.478637 0.0782545 -0.000244145 -0.170403
0.50657 0.478627 0.0783051 -0.000238244 -0.170403
0.50658 0.478617 0.0783557 -0.000232338 -0.170402
0.50659 0.478608 0.0784062 -0.00022643 -0.170401
0.5066 0.478598 0.0784566 -0.000220517 -0.1704
0.50661 0.478588 0.078507 -0.000214602 -0.170399
0.50662 0.478579 0.0785572 -0.000208683 -0.170399
0.50663 0.478569 0.0786074 -0.00020276 -0.170398
0.50664 0.478559 0.0786575 -0.000196835 -0.170397
0.50665 0.47855 0.0787075 -0.000190906 -0.170396
0.50666 0.47854 0.0787574 -0.000184973 -0.170396
0.50667 0.47853 0.0788073 -0.000179038 -0.170395
0.50668 0.47852 0.0788571 -0.000173099 -0.170394
0.50669 0.478511 0.0789067 -0.000167157 -0.170393
0.5067 0.478501 0.0789564 -0.000161212 -0.170392
0.50671 0.478491 0.0790059 -0.000155263 -0.170392
0.50672 0.478482 0.0790553 -0.000149312 -0.170391
0.50673 0.478472 0.0791047 -0.000143357 -0.17039
0.50674 0.478462 0.079154 -0.000137399 -0.170389
0.50675 0.478453 0.0792032 -0.000131438 -0.170388
0.50676 0.478443 0.0792524 -0.000125475 -0.170388
0.50677 0.478433 0.0793014 -0.000119508 -0.170387
0.50678 0.478423 0.0793504 -0.000113538 -0.170386
0.50679 0.478414 0.0793993 -0.000107565 -0.170385
0.5068 0.478404 0.0794482 -0.000101589 -0.170384
0.50681 0.478394 0.0794969 -9.56102e-05 -0.170384
0.50682 0.478385 0.0795456 -8.96285e-05 -0.170383
0.50683 0.478375 0.0795942 -8.3644e-05 -0.170382
0.50684 0.478365 0.0796427 -7.76565e-05 -0.170381
0.50685 0.478356 0.0796911 -7.16663e-05 -0.17038
0.50686 0.478346 0.0797395 -6.56732e-05 -0.17038
0.50687 0.478336 0.0797878 -5.96773e-05 -0.170379
0.50688 0.478326 0.079836 -5.36787e-05 -0.170378
0.50689 0.478317 0.0798841 -4.76773e-05 -0.170377
0.5069 0.478307 0.0799321 -4.16732e-05 -0.170376
0.50691 0.478297 0.0799801 -3.56663e-05 -0.170376
0.50692 0.478288 0.080028 -2.96568e-05 -0.170375
0.50693 0.478278 0.0800758 -2.36447e-05 -0.170374
0.50694 0.478268 0.0801236 -1.76299e-05 -0.170373
0.50695 0.478259 0.0801713 -1.16124e-05 -0.170372
0.50696 0.478249 0.0802188 -5.59242e-06 -0.170372
0.50697 0.478239 0.0802664 4.30164e-07 -0.170371
0.50698 0.478229 0.0803138 6.4553e-06 -0.17037
0.50699 0.47822 0.0803612 1.2483e-05 -0.170369
0.507 0.47821 0.0804085 1.85131e-05 -0.170368
0.50701 0.4782 0.0804557 2.45458e-05 -0.170368
0.50702 0.478191 0.0805028 3.05809e-05 -0.170367
0.50703 0.478181 0.0805499 3.66185e-05 -0.170366
0.50704 0.478171 0.0805969 4.26585e-05 -0.170365
0.50705 0.478162 0.0806438 4.87009e-05 -0.170364
0.50706 0.478152 0.0806906 5.47457e-05 -0.170364
0.50707 0.478142 0.0807374 6.07929e-05 -0.170363
0.50708 0.478132 0.0807841 6.68424e-05 -0.170362
0.50709 0.478123 0.0808307 7.28942e-05 -0.170361
0.5071 0.478113 0.0808773 7.89483e-05 -0.17036
0.50711 0.478103 0.0809237 8.50047e-05 -0.17036
0.50712 0.478094 0.0809701 9.10634e-05 -0.170359
0.50713 0.478084 0.0810164 9.71243e-05 -0.170358
0.50714 0.478074 0.0810627 0.000103187 -0.170357
0.50715 0.478065 0.0811089 0.000109253 -0.170356
0.50716 0.478055 0.081155 0.00011532 -0.170356
0.50717 0.478045 0.081201 0.00012139 -0.170355
0.50718 0.478035 0.0812469 0.000127462 -0.170354
0.50719 0.478026 0.0812928 0.000133536 -0.170353
0.5072 0.478016 0.0813386 0.000139612 -0.170352
0.50721 0.478006 0.0813844 0.00014569 -0.170351
0.50722 0.477997 0.08143 0.00015177 -0.170351
0.50723 0.477987 0.0814756 0.000157852 -0.17035
0.50724 0.477977 0.0815212 0.000163937 -0.170349
0.50725 0.477968 0.0815666 0.000170023 -0.170348
0.50726 0.477958 0.081612 0.000176111 -0.170347
0.50727 0.477948 0.0816573 0.000182201 -0.170347
0.50728 0.477938 0.0817025 0.000188294 -0.170346
0.50729 0.477929 0.0817477 0.000194388 -0.170345
0.5073 0.477919 0.0817928 0.000200484 -0.170344
0.50731 0.477909 0.0818378 0.000206582 -0.170343
0.50732 0.4779 0.0818827 0.000212682 -0.170343
0.50733 0.47789 0.0819276 0.000218783 -0.170342
0.50734 0.47788 0.0819724 0.000224887 -0.170341
0.50735 0.477871 0.0820172 0.000230992 -0.17034
0.50736 0.477861 0.0820618 0.000237099 -0.170339
0.50737 0.477851 0.0821064 0.000243208 -0.170338
0.50738 0.477841 0.0821509 0.000249319 -0.170338
0.50739 0.477832 0.0821954 0.000255432 -0.170337
0.5074 0.477822 0.0822398 0.000261546 -0.170336
0.50741 0.477812 0.0822841 0.000267662 -0.170335
0.50742 0.477803 0.0823283 0.00027378 -0.170334
0.50743 0.477793 0.0823725 0.000279899 -0.170334
0.50744 0.477783 0.0824166 0.00028602 -0.170333
0.50745 0.477774 0.0824607 0.000292143 -0.170332
0.50746 0.477764 0.0825046 0.000298267 -0.170331
0.50747 0.477754 0.0825485 0.000304393 -0.17033
0.50748 0.477744 0.0825923 0.000310521 -0.170329
0.50749 0.477735 0.0826361 0.00031665 -0.170329
0.5075 0.477725 0.0826798 0.000322781 -0.170328
0.50751 0.477715 0.0827234 0.000328913 -0.170327
0.50752 0.477706 0.082767 0.000335047 -0.170326
0.50753 0.477696 0.0828105 0.000341182 -0.170325
0.50754 0.477686 0.0828539 0.000347319 -0.170324
0.50755 0.477677 0.0828972 0.000353457 -0.170324
0.50756 0.477667 0.0829405 0.000359597 -0.170323
0.50757 0.477657 0.0829837 0.000365738 -0.170322
0.50758 0.477647 0.0830269 0.000371881 -0.170321
0.50759 0.477638 0.08307 0.000378025 -0.17032
0.5076 0.477628 0.083113 0.000384171 -0.170319
0.50761 0.477618 0.0831559 0.000390318 -0.170319
0.50762 0.477609 0.0831988 0.000396466 -0.170318
0.50763 0.477599 0.0832416 0.000402616 -0.170317
0.50764 0.477589 0.0832844 0.000408767 -0.170316
0.50765 0.47758 0.0833271 0.000414919 -0.170315
0.50766 0.47757 0.0833697 0.000421073 -0.170315
0.50767 0.47756 0.0834122 0.000427228 -0.170314
0.50768 0.47755 0.0834547 0.000433384 -0.170313
0.50769 0.477541 0.0834971 0.000439542 -0.170312
0.5077 0.477531 0.0835395 0.000445701 -0.170311
0.50771 0.477521 0.0835818 0.000451861 -0.17031
0.50772 0.477512 0.083624 0.000458022 -0.17031
0.50773 0.477502 0.0836662 0.000464185 -0.170309
0.50774 0.477492 0.0837083 0.000470349 -0.170308
0.50775 0.477483 0.0837503 0.000476514 -0.170307
0.50776 0.477473 0.0837922 0.00048268 -0.170306
0.50777 0.477463 0.0838341 0.000488847 -0.170305
0.50778 0.477453 0.083876 0.000495015 -0.170305
0.50779 0.477444 0.0839178 0.000501185 -0.170304
0.5078 0.477434 0.0839595 0.000507356 -0.170303
0.50781 0.477424 0.0840011 0.000513527 -0.170302
0.50782 0.477415 0.0840427 0.0005197 -0.170301
0.50783 0.477405 0.0840842 0.000525874 -0.1703
0.50784 0.477395 0.0841256 0.000532049 -0.1703
0.50785 0.477386 0.084167 0.000538225 -0.170299
0.50786 0.477376 0.0842083 0.000544402 -0.170298
0.50787 0.477366 0.0842496 0.00055058 -0.170297
0.50788 0.477356 0.0842908 0.000556759 -0.170296
0.50789 0.477347 0.0843319 0.00056294 -0.170295
0.5079 0.477337 0.084373 0.000569121 -0.170295
0.50791 0.477327 0.084414 0.000575303 -0.170294
0.50792 0.477318 0.084455 0.000581486 -0.170293
0.50793 0.477308 0.0844958 0.00058767 -0.170292
0.50794 0.477298 0.0845367 0.000593855 -0.170291
0.50795 0.477289 0.0845774 0.00060004 -0.17029
0.50796 0.477279 0.0846181 0.000606227 -0.170289
0.50797 0.477269 0.0846588 0.000612415 -0.170289
0.50798 0.477259 0.0846993 0.000618603 -0.170288
0.50799 0.47725 0.0847399 0.000624792 -0.170287
0.508 0.47724 0.0847803 0.000630983 -0.170286
0.50801 0.47723 0.0848207 0.000637174 -0.170285
0.50802 0.477221 0.084861 0.000643365 -0.170284
0.50803 0.477211 0.0849013 0.000649558 -0.170284
0.50804 0.477201 0.0849415 0.000655752 -0.170283
0.50805 0.477192 0.0849817 0.000661946 -0.170282
0.50806 0.477182 0.0850217 0.000668141 -0.170281
0.50807 0.477172 0.0850618 0.000674337 -0.17028
0.50808 0.477162 0.0851017 0.000680533 -0.170279
0.50809 0.477153 0.0851417 0.00068673 -0.170279
0.5081 0.477143 0.0851815 0.000692928 -0.170278
0.50811 0.477133 0.0852213 0.000699127 -0.170277
0.50812 0.477124 0.085261 0.000705327 -0.170276
0.50813 0.477114 0.0853007 0.000711527 -0.170275
0.50814 0.477104 0.0853403 0.000717727 -0.170274
0.50815 0.477095 0.0853799 0.000723929 -0.170273
0.50816 0.477085 0.0854193 0.000730131 -0.170273
0.50817 0.477075 0.0854588 0.000736334 -0.170272
0.50818 0.477065 0.0854982 0.000742537 -0.170271
0.50819 0.477056 0.0855375 0.000748741 -0.17027
0.5082 0.477046 0.0855767 0.000754946 -0.170269
0.50821 0.477036 0.0856159 0.000761151 -0.170268
0.50822 0.477027 0.0856551 0.000767357 -0.170268
0.50823 0.477017 0.0856942 0.000773563 -0.170267
0.50824 0.477007 0.0857332 0.00077977 -0.170266
0.50825 0.476998 0.0857722 0.000785978 -0.170265
0.50826 0.476988 0.0858111 0.000792186 -0.170264
0.50827 0.476978 0.0858499 0.000798395 -0.170263
0.50828 0.476968 0.0858887 0.000804604 -0.170262
0.50829 0.476959 0.0859275 0.000810814 -0.170262
0.5083 0.476949 0.0859661 0.000817024 -0.170261
0.50831 0.476939 0.0860048 0.000823234 -0.17026
0.50832 0.47693 0.0860433 0.000829446 -0.170259
0.50833 0.47692 0.0860819 0.000835657 -0.170258
0.50834 0.47691 0.0861203 0.000841869 -0.170257
0.50835 0.476901 0.0861587 0.000848082 -0.170256
0.50836 0.476891 0.0861971 0.000854295 -0.170256
0.50837 0.476881 0.0862354 0.000860508 -0.170255
0.50838 0.476871 0.0862736 0.000866722 -0.170254
0.50839 0.476862 0.0863118 0.000872936 -0.170253
0.5084 0.476852 0.0863499 0.000879151 -0.170252
0.50841 0.476842 0.086388 0.000885366 -0.170251
0.50842 0.476833 0.086426 0.000891581 -0.17025
0.50843 0.476823 0.0864639 0.000897797 -0.17025
0.50844 0.476813 0.0865018 0.000904013 -0.170249
0.50845 0.476804 0.0865397 0.000910229 -0.170248
0.50846 0.476794 0.0865775 0.000916446 -0.170247
0.50847 0.476784 0.0866152 0.000922663 -0.170246
0.50848 0.476774 0.0866529 0.000928881 -0.170245
0.50849 0.476765 0.0866905 0.000935098 -0.170244
0.5085 0.476755 0.0867281 0.000941317 -0.170244
0.50851 0.476745 0.0867656 0.000947535 -0.170243
0.50852 0.476736 0.0868031 0.000953753 -0.170242
0.50853 0.476726 0.0868405 0.000959972 -0.170241
0.50854 0.476716 0.0868779 0.000966191 -0.17024
0.50855 0.476707 0.0869152 0.000972411 -0.170239
0.50856 0.476697 0.0869525 0.00097863 -0.170238
0.50857 0.476687 0.0869897 0.00098485 -0.170238
0.50858 0.476677 0.0870268 0.00099107 -0.170237
0.50859 0.476668 0.0870639 0.000997291 -0.170236
0.5086 0.476658 0.087101 0.00100351 -0.170235
0.50861 0.476648 0.087138 0.00100973 -0.170234
0.50862 0.476639 0.0871749 0.00101595 -0.170233
0.50863 0.476629 0.0872118 0.00102217 -0.170232
0.50864 0.476619 0.0872486 0.00102839 -0.170232
0.50865 0.47661 0.0872854 0.00103462 -0.170231
0.50866 0.4766 0.0873222 0.00104084 -0.17023
0.50867 0.47659 0.0873588 0.00104706 -0.170229
0.50868 0.47658 0.0873955 0.00105328 -0.170228
0.50869 0.476571 0.0874321 0.0010595 -0.170227
0.5087 0.476561 0.0874686 0.00106573 -0.170226
0.50871 0.476551 0.0875051 0.00107195 -0.170226
0.50872 0.476542 0.0875415 0.00107817 -0.170225
0.50873 0.476532 0.0875779 0.00108439 -0.170224
0.50874 0.476522 0.0876142 0.00109061 -0.170223
0.50875 0.476513 0.0876505 0.00109684 -0.170222
0.50876 0.476503 0.0876867 0.00110306 -0.170221
0.50877 0.476493 0.0877229 0.00110928 -0.17022
0.50878 0.476483 0.087759 0.0011155 -0.170219
0.50879 0.476474 0.0877951 0.00112173 -0.170219
0.5088 0.476464 0.0878311 0.00112795 -0.170218
0.50881 0.476454 0.0878671 0.00113417 -0.170217
0.50882 0.476445 0.087903 0.00114039 -0.170216
0.50883 0.476435 0.0879389 0.00114662 -0.170215
0.50884 0.476425 0.0879747 0.00115284 -0.170214
0.50885 0.476416 0.0880105 0.00115906 -0.170213
0.50886 0.476406 0.0880463 0.00116529 -0.170213
0.50887 0.476396 0.0880819 0.00117151 -0.170212
0.50888 0.476386 0.0881176 0.00117773 -0.170211
0.50889 0.476377 0.0881532 0.00118395 -0.17021
0.5089 0.476367 0.0881887 0.00119018 -0.170209
0.50891 0.476357 0.0882242 0.0011964 -0.170208
0.50892 0.476348 0.0882597 0.00120262 -0.170207
0.50893 0.476338 0.088295 0.00120884 -0.170206
0.50894 0.476328 0.0883304 0.00121506 -0.170206
0.50895 0.476319 0.0883657 0.00122129 -0.170205
0.50896 0.476309 0.088401 0.00122751 -0.170204
0.50897 0.476299 0.0884362 0.00123373 -0.170203
0.50898 0.476289 0.0884713 0.00123995 -0.170202
0.50899 0.47628 0.0885064 0.00124617 -0.170201
0.509 0.47627 0.0885415 0.0012524 -0.1702
0.50901 0.47626 0.0885765 0.00125862 -0.170199
0.50902 0.476251 0.0886115 0.00126484 -0.170199
0.50903 0.476241 0.0886464 0.00127106 -0.170198
0.50904 0.476231 0.0886813 0.00127728 -0.170197
0.50905 0.476222 0.0887161 0.0012835 -0.170196
0.50906 0.476212 0.0887509 0.00128972 -0.170195
0.50907 0.476202 0.0887857 0.00129594 -0.170194
0.50908 0.476192 0.0888204 0.00130216 -0.170193
0.50909 0.476183 0.088855 0.00130838 -0.170192
0.5091 0.476173 0.0888896 0.0013146 -0.170192
0.50911 0.476163 0.0889242 0.00132082 -0.170191
0.50912 0.476154 0.0889587 0.00132704 -0.17019
0.50913 0.476144 0.0889932 0.00133326 -0.170189
0.50914 0.476134 0.0890276 0.00133948 -0.170188
0.50915 0.476125 0.089062 0.0013457 -0.170187
0.50916 0.476115 0.0890963 0.00135191 -0.170186
0.50917 0.476105 0.0891306 0.00135813 -0.170185
0.50918 0.476095 0.0891649 0.00136435 -0.170185
0.50919 0.476086 0.0891991 0.00137057 -0.170184
0.5092 0.476076 0.0892332 0.00137678 -0.170183
0.50921 0.476066 0.0892673 0.001383 -0.170182
0.50922 0.476057 0.0893014 0.00138922 -0.170181
0.50923 0.476047 0.0893354 0.00139543 -0.17018
0.50924 0.476037 0.0893694 0.00140165 -0.170179
0.50925 0.476028 0.0894034 0.00140787 -0.170178
0.50926 0.476018 0.0894373 0.00141408 -0.170178
0.50927 0.476008 0.0894711 0.0014203 -0.170177
0.50928 0.475998 0.0895049 0.00142651 -0.170176
0.50929 0.475989 0.0895387 0.00143273 -0.170175
0.5093 0.475979 0.0895724 0.00143894 -0.170174
0.50931 0.475969 0.0896061 0.00144515 -0.170173
0.50932 0.47596 0.0896397 0.00145137 -0.170172
0.50933 0.47595 0.0896733 0.00145758 -0.170171
0.50934 0.47594 0.0897069 0.00146379 -0.17017
0.50935 0.475931 0.0897404 0.00147 -0.17017
0.50936 0.475921 0.0897739 0.00147622 -0.170169
0.50937 0.475911 0.0898073 0.00148243 -0.170168
0.50938 0.475901 0.0898407 0.00148864 -0.170167
0.50939 0.475892 0.0898741 0.00149485 -0.170166
0.5094 0.475882 0.0899074 0.00150106 -0.170165
0.50941 0.475872 0.0899406 0.00150727 -0.170164
0.50942 0.475863 0.0899739 0.00151348 -0.170163
0.50943 0.475853 0.090007 0.00151969 -0.170162
0.50944 0.475843 0.0900402 0.00152589 -0.170162
0.50945 0.475834 0.0900733 0.0015321 -0.170161
0.50946 0.475824 0.0901063 0.00153831 -0.17016
0.50947 0.475814 0.0901394 0.00154452 -0.170159
0.50948 0.475804 0.0901723 0.00155072 -0.170158
0.50949 0.475795 0.0902053 0.00155693 -0.170157
0.5095 0.475785 0.0902382 0.00156313 -0.170156


==> Detailed_methods/code_and_input_files/nucleation_rates/T300_disorder.txt <==
0.49 0 0.000837347 0 -0.170662
0.4901 0 0.000997109 0 -0.170662
0.4902 0 0.00115636 0 -0.170662
0.4903 0 0.00131509 0 -0.170662
0.4904 0 0.00147333 0 -0.170661
0.4905 0 0.00163107 0 -0.170661
0.4906 0 0.00178833 0 -0.170661
0.4907 0 0.00194511 0 -0.170661
0.4908 0 0.00210142 0 -0.170661
0.4909 0 0.00225728 0 -0.170661
0.491 0 0.00241268 0 -0.17066
0.4911 0 0.00256764 0 -0.17066
0.4912 0 0.00272217 0 -0.17066
0.4913 0 0.00287627 0 -0.170659
0.4914 0 0.00302997 0 -0.170659
0.4915 0 0.00318325 0 -0.170659
0.4916 0 0.00333615 0 -0.170659
0.4917 0 0.00348866 0 -0.170658
0.4918 0 0.00364079 0 -0.170658
0.4919 0 0.00379257 0 -0.170657
0.492 0 0.00394398 0 -0.170657
0.4921 0 0.00409506 0 -0.170657
0.4922 0 0.0042458 0 -0.170656
0.4923 0 0.00439621 0 -0.170656
0.4924 0 0.00454631 0 -0.170655
0.4925 0 0.00469611 0 -0.170655
0.4926 0 0.00484562 0 -0.170654
0.4927 0 0.00499484 0 -0.170654
0.4928 0 0.00514378 0 -0.170653
0.4929 0 0.00529247 0 -0.170653
0.493 0 0.0054409 0 -0.170652
0.4931 0 0.00558909 0 -0.170652
0.4932 0 0.00573705 0 -0.170651
0.4933 0 0.00588478 0 -0.170651
0.4934 0 0.00603231 0 -0.17065
0.4935 0 0.00617963 0 -0.17065
0.4936 0 0.00632675 0 -0.170649
0.4937 0 0.0064737 0 -0.170648
0.4938 0 0.00662047 0 -0.170648
0.4939 0 0.00676708 0 -0.170647
0.494 0 0.00691354 0 -0.170646
0.4941 0 0.00705985 0 -0.170646
0.4942 0 0.00720603 0 -0.170645
0.4943 0 0.00735208 0 -0.170644
0.4944 0 0.00749803 0 -0.170643
0.4945 0 0.00764386 0 -0.170643
0.4946 0 0.00778961 0 -0.170642
0.4947 0 0.00793527 0 -0.170641
0.4948 0 0.00808085 0 -0.17064
0.4949 0 0.00822636 0 -0.170639
0.495 0 0.00837182 0 -0.170639
0.4951 0 0.00851723 0 -0.170638
0.4952 0 0.00866261 0 -0.170637
0.4953 0 0.00880795 0 -0.170636
0.4954 0 0.00895327 0 -0.170635
0.4955 0 0.00909859 0 -0.170634
0.4956 0 0.0092439 0 -0.170633
0.4957 0 0.00938922 0 -0.170632
0.4958 0 0.00953455 0 -0.170631
0.4959 0 0.00967991 0 -0.17063
0.496 0 0.00982531 0 -0.170629
0.4961 0 0.00997075 0 -0.170629
0.4962 0 0.0101162 0 -0.170627
0.4963 0 0.0102618 0 -0.170626
0.4964 0 0.0104074 0 -0.170625
0.4965 0 0.0105531 0 -0.170624
0.4966 0 0.0106989 0 -0.170623
0.4967 0 0.0108448 0 -0.170622
0.4968 0 0.0109908 0 -0.170621
0.4969 0 0.0111369 0 -0.17062
0.497 0 0.0112831 0 -0.170619
0.4971 0 0.0114295 0 -0.170618
0.4972 0 0.011576 0 -0.170617
0.4973 0 0.0117226 0 -0.170615
0.4974 0 0.0118695 0 -0.170614
0.4975 0 0.0120164 0 -0.170613
0.4976 0 0.0121636 0 -0.170612
0.4977 0 0.0123109 0 -0.170611
0.4978 0 0.0124584 0 -0.170609
0.4979 0 0.0126061 0 -0.170608
0.498 0 0.0127541 0 -0.170607
0.4981 0 0.0129022 0 -0.170606
0.4982 0 0.0130506 0 -0.170604
0.4983 0 0.0131992 0 -0.170603
0.4984 0 0.013348 0 -0.170602
0.4985 0 0.0134971 0 -0.1706
0.4986 0 0.0136464 0 -0.170599
0.4987 0 0.013796 0 -0.170598
0.4988 0 0.0139459 0 -0.170596
0.4989 0 0.014096 0 -0.170595
0.499 0 0.0142465 0 -0.170593
0.4991 0 0.0143972 0 -0.170592
0.4992 0 0.0145483 0 -0.170591
0.4993 0 0.0146996 0 -0.170589
0.4994 0 0.0148513 0 -0.170588
0.4995 0 0.0150033 0 -0.170586
0.4996 0 0.0151556 0 -0.170585
0.4997 0 0.0153083 0 -0.170583
0.4998 0 0.0154613 0 -0.170582
0.4999 0 0.0156146 0 -0.17058
0.5 0 0.0157684 0 -0.170578
0.5001 0 0.0159224 0 -0.170577
0.5002 0 0.0160769 0 -0.170575
0.5003 0 0.0162317 0 -0.170574
0.5004 0 0.016387 0 -0.170572
0.5005 0 0.0165426 0 -0.17057
0.5006 0 0.0166986 0 -0.170569
0.5007 0 0.016855 0 -0.170567
0.5008 0 0.0170118 0 -0.170565
0.5009 0 0.0171691 0 -0.170564
0.501 0 0.0173267 0 -0.170562
0.5011 0 0.0174848 0 -0.17056
0.5012 0 0.0176433 0 -0.170558
0.5013 0 0.0178022 0 -0.170557
0.5014 0 0.0179616 0 -0.170555
0.5015 0 0.0181214 0 -0.170553
0.5016 0 0.0182816 0 -0.170551
0.5017 0 0.0184423 0 -0.170549
0.5018 0 0.0186035 0 -0.170548
0.5019 0 0.0187651 0 -0.170546
0.502 0 0.0189271 0 -0.170544
0.5021 0 0.0190896 0 -0.170542
0.5022 0 0.0192526 0 -0.17054
0.5023 0 0.019416 0 -0.170538
0.5024 0 0.0195798 0 -0.170536
0.5025 0 0.0197442 0 -0.170534
0.5026 0 0.0199089 0 -0.170532
0.5027 0 0.0200742 0 -0.17053
0.5028 0 0.0202398 0 -0.170528
0.5029 0 0.020406 0 -0.170526
0.503 0 0.0205726 0 -0.170524
0.5031 0 0.0207396 0 -0.170522
0.5032 0 0.0209071 0 -0.17052
0.5033 0 0.021075 0 -0.170518
0.5034 0 0.0212433 0 -0.170516
0.5035 0 0.0214121 0 -0.170514
0.5036 0 0.0215813 0 -0.170511
0.5037 0 0.0217509 0 -0.170509
0.5038 0 0.0219209 0 -0.170507
0.5039 0 0.0220913 0 -0.170505
0.504 0 0.0222621 0 -0.170503
0.5041 0 0.0224333 0 -0.1705
0.5042 0 0.0226049 0 -0.170498
0.5043 0 0.0227768 0 -0.170496
0.5044 0 0.0229491 0 -0.170494
0.5045 0 0.0231217 0 -0.170491
0.5046 0 0.0232947 0 -0.170489
0.5047 0 0.0234679 0 -0.170487
0.5048 0 0.0236415 0 -0.170484
0.5049 0 0.0238153 0 -0.170482
0.505 0 0.0239895 0 -0.170479
0.5051 0 0.0241638 0 -0.170477
0.5052 0 0.0243384 0 -0.170475
0.5053 0 0.0245132 0 -0.170472
0.5054 0 0.0246883 0 -0.17047
0.5055 0 0.0248635 0 -0.170467
0.5056 0 0.0250388 0 -0.170465
0.5057 0 0.0252143 0 -0.170462
0.5058 0 0.02539 0 -0.17046
0.5059 0 0.0255657 0 -0.170457
0.506 0 0.0257415 0 -0.170455
0.5061 0 0.0259173 0 -0.170452
0.5062 0 0.0260932 0 -0.170449
0.5063 0 0.026269 0 -0.170447
0.5064 0 0.0264449 0 -0.170444
0.5065 0 0.0266207 0 -0.170442
0.5066 0 0.0267964 0 -0.170439
0.5067 0 0.026972 0 -0.170436
0.5068 0 0.0271475 0 -0.170433
0.5069 0 0.0273229 0 -0.170431
0.507 0 0.027498 0 -0.170428
0.5071 0 0.0276729 0 -0.170425
0.5072 0 0.0278476 0 -0.170422
0.5073 0 0.028022 0 -0.17042
0.5074 0 0.0281962 0 -0.170417
0.5075 0 0.02837 0 -0.170414
0.5076 0 0.0285434 0 -0.170411
0.5077 0 0.0287164 0 -0.170408
0.5078 0 0.0288891 0 -0.170405
0.5079 0 0.0290612 0 -0.170403
0.508 0 0.029233 0 -0.1704
0.5081 0 0.0294042 0 -0.170397
0.5082 0 0.0295748 0 -0.170394
0.5083 0 0.0297449 0 -0.170391
0.5084 0 0.0299144 0 -0.170388
0.5085 0 0.0300833 0 -0.170385
0.5086 0 0.0302516 0 -0.170382
0.5087 0 0.0304192 0 -0.170379
0.5088 0 0.0305861 0 -0.170376
0.5089 0 0.0307522 0 -0.170373
0.509 0 0.0309176 0 -0.17037
0.5091 0 0.0310823 0 -0.170366
0.5092 0 0.0312461 0 -0.170363
0.5093 0 0.0314092 0 -0.17036
0.5094 0 0.0315714 0 -0.170357
0.5095 0 0.0317327 0 -0.170354
0.5096 0 0.0318932 0 -0.170351
0.5097 0 0.0320527 0 -0.170347
0.5098 0 0.0322114 0 -0.170344
0.5099 0 0.0323691 0 -0.170341
0.51 0 0.0325259 0 -0.170338
0.5101 0 0.0326817 0 -0.170335
0.5102 0 0.0328366 0 -0.170331
0.5103 0 0.0329905 0 -0.170328
0.5104 0 0.0331434 0 -0.170325
0.5105 0 0.0332953 0 -0.170321
0.5106 0 0.0334463 0 -0.170318
0.5107 0 0.0335962 0 -0.170315
0.5108 0 0.0337451 0 -0.170311
0.5109 0 0.033893 0 -0.170308
0.511 0 0.0340399 0 -0.170305
0.5111 0 0.0341858 0 -0.170301
0.5112 0 0.0343308 0 -0.170298
0.5113 0 0.0344747 0 -0.170294
0.5114 0 0.0346176 0 -0.170291
0.5115 0 0.0347596 0 -0.170287
0.5116 0 0.0349005 0 -0.170284
0.5117 0 0.0350405 0 -0.17028
0.5118 0 0.0351796 0 -0.170277
0.5119 0 0.0353178 0 -0.170273
0.512 0 0.035455 0 -0.17027
0.5121 0 0.0355913 0 -0.170266
0.5122 0 0.0357267 0 -0.170263
0.5123 0 0.0358613 0 -0.170259
0.5124 0 0.035995 0 -0.170255
0.5125 0 0.0361279 0 -0.170252
0.5126 0 0.03626 0 -0.170248
0.5127 0 0.0363913 0 -0.170245
0.5128 0 0.0365219 0 -0.170241
0.5129 0 0.0366517 0 -0.170237
0.513 0 0.0367809 0 -0.170234
0.5131 0 0.0369093 0 -0.17023
0.5132 0 0.0370371 0 -0.170226
0.5133 0 0.0371643 0 -0.170223
0.5134 0 0.0372909 0 -0.170219
0.5135 0 0.037417 0 -0.170215
0.5136 0 0.0375425 0 -0.170211
0.5137 0 0.0376675 0 -0.170208
0.5138 0 0.0377921 0 -0.170204
0.5139 0 0.0379162 0 -0.1702
0.514 0 0.0380399 0 -0.170196
0.5141 0 0.0381633 0 -0.170192
0.5142 0 0.0382863 0 -0.170189
0.5143 0 0.038409 0 -0.170185
0.5144 0 0.0385314 0 -0.170181
0.5145 0 0.0386536 0 -0.170177
0.5146 0 0.0387756 0 -0.170173
0.5147 0 0.0388974 0 -0.170169
0.5148 0 0.0390191 0 -0.170165
0.5149 0 0.0391406 0 -0.170161
0.515 0 0.0392621 0 -0.170158
0.5151 0 0.0393835 0 -0.170154
0.5152 0 0.0395049 0 -0.17015
0.5153 0 0.0396263 0 -0.170146
0.5154 0 0.0397477 0 -0.170142
0.5155 0 0.0398692 0 -0.170138
0.5156 0 0.0399909 0 -0.170134
0.5157 0 0.0401126 0 -0.17013
0.5158 0 0.0402345 0 -0.170126
0.5159 0 0.0403565 0 -0.170122
0.516 0 0.0404788 0 -0.170118
0.5161 0 0.0406013 0 -0.170114
0.5162 0 0.040724 0 -0.17011
0.5163 0 0.040847 0 -0.170105
0.5164 0 0.0409704 0 -0.170101
0.5165 0 0.041094 0 -0.170097
0.5166 0 0.041218 0 -0.170093
0.5167 0 0.0413423 0 -0.170089
0.5168 0 0.0414671 0 -0.170085
0.5169 0 0.0415922 0 -0.170081
0.517 0 0.0417178 0 -0.170077
0.5171 0 0.0418437 0 -0.170072
0.5172 0 0.0419702 0 -0.170068
0.5173 0 0.0420971 0 -0.170064
0.5174 0 0.0422245 0 -0.17006
0.5175 0 0.0423524 0 -0.170056
0.5176 0 0.0424808 0 -0.170051
0.5177 0 0.0426097 0 -0.170047
0.5178 0 0.0427392 0 -0.170043
0.5179 0 0.0428692 0 -0.170039
0.518 0 0.0429998 0 -0.170034
0.5181 0 0.0431309 0 -0.17003
0.5182 0 0.0432626 0 -0.170026
0.5183 0 0.0433948 0 -0.170021
0.5184 0 0.0435277 0 -0.170017
0.5185 0 0.0436611 0 -0.170013
0.5186 0 0.0437952 0 -0.170008
0.5187 0 0.0439298 0 -0.170004
0.5188 0 0.044065 0 -0.169999
0.5189 0 0.0442008 0 -0.169995
0.519 0 0.0443373 0 -0.169991
0.5191 0 0.0444743 0 -0.169986
0.5192 0 0.0446119 0 -0.169982
0.5193 0 0.0447502 0 -0.169977
0.5194 0 0.044889 0 -0.169973
0.5195 0 0.0450285 0 -0.169968
0.5196 0 0.0451685 0 -0.169964
0.5197 0 0.0453091 0 -0.169959
0.5198 0 0.0454504 0 -0.169955
0.5199 0 0.0455922 0 -0.16995
0.52 0 0.0457346 0 -0.169946
0.5201 0 0.0458775 0 -0.169941
0.5202 0 0.0460211 0 -0.169936
0.5203 0 0.0461652 0 -0.169932
0.5204 0 0.0463098 0 -0.169927
0.5205 0 0.0464551 0 -0.169923
0.5206 0 0.0466008 0 -0.169918
0.5207 0 0.0467471 0 -0.169913
0.5208 0 0.0468939 0 -0.169909
0.5209 0 0.0470412 0 -0.169904
0.521 0 0.047189 0 -0.169899
0.5211 0 0.0473373 0 -0.169894
0.5212 0 0.0474861 0 -0.16989
0.5213 0 0.0476353 0 -0.169885
0.5214 0 0.0477851 0 -0.16988
0.5215 0 0.0479352 0 -0.169875
0.5216 0 0.0480858 0 -0.169871
0.5217 0 0.0482368 0 -0.169866
0.5218 0 0.0483882 0 -0.169861
0.5219 0 0.04854 0 -0.169856
0.522 0 0.0486921 0 -0.169851
0.5221 0 0.0488447 0 -0.169846
0.5222 0 0.0489975 0 -0.169841
0.5223 0 0.0491507 0 -0.169836
0.5224 0 0.0493043 0 -0.169832
0.5225 0 0.0494581 0 -0.169827
0.5226 0 0.0496122 0 -0.169822
0.5227 0 0.0497666 0 -0.169817
0.5228 0 0.0499212 0 -0.169812
0.5229 0 0.050076 0 -0.169807
0.523 0 0.0502311 0 -0.169802
0.5231 0 0.0503864 0 -0.169797
0.5232 0 0.0505418 0 -0.169792
0.5233 0 0.0506975 0 -0.169787
0.5234 0 0.0508532 0 -0.169781
0.5235 0 0.0510091 0 -0.169776
0.5236 0 0.0511651 0 -0.169771
0.5237 0 0.0513212 0 -0.169766
0.5238 0 0.0514774 0 -0.169761
0.5239 0 0.0516337 0 -0.169756
0.524 0 0.0517899 0 -0.169751
0.5241 0 0.0519462 0 -0.169746
0.5242 0 0.0521025 0 -0.16974
0.5243 0 0.0522588 0 -0.169735
0.5244 0 0.0524151 0 -0.16973
0.5245 0 0.0525713 0 -0.169725
0.5246 0 0.0527274 0 -0.169719
0.5247 0 0.0528835 0 -0.169714
0.5248 0 0.0530394 0 -0.169709
0.5249 0 0.0531952 0 -0.169703
0.525 0 0.0533509 0 -0.169698
0.5251 0 0.0535064 0 -0.169693
0.5252 0 0.0536617 0 -0.169687
0.5253 0 0.0538168 0 -0.169682
0.5254 0 0.0539717 0 -0.169677
0.5255 0 0.0541264 0 -0.169671
0.5256 0 0.0542808 0 -0.169666
0.5257 0 0.0544349 0 -0.16966
0.5258 0 0.0545888 0 -0.169655
0.5259 0 0.0547423 0 -0.169649
0.526 0 0.0548956 0 -0.169644
0.5261 0 0.0550485 0 -0.169638
0.5262 0 0.055201 0 -0.169633
0.5263 0 0.0553532 0 -0.169627
0.5264 0 0.055505 0 -0.169622
0.5265 0 0.0556564 0 -0.169616
0.5266 0 0.0558074 0 -0.169611
0.5267 0 0.055958 0 -0.169605
0.5268 0 0.0561081 0 -0.1696
0.5269 0 0.0562577 0 -0.169594
0.527 0 0.0564069 0 -0.169588
0.5271 0 0.0565556 0 -0.169583
0.5272 0 0.0567038 0 -0.169577
0.5273 0 0.0568515 0 -0.169571
0.5274 0 0.0569987 0 -0.169566
0.5275 0 0.0571454 0 -0.16956
0.5276 0 0.0572915 0 -0.169554
0.5277 0 0.057437 0 -0.169548
0.5278 0 0.057582 0 -0.169543
0.5279 0 0.0577265 0 -0.169537
0.528 0 0.0578703 0 -0.169531
0.5281 0 0.0580136 0 -0.169525
0.5282 0 0.0581562 0 -0.16952
0.5283 0 0.0582983 0 -0.169514
0.5284 0 0.0584397 0 -0.169508
0.5285 0 0.0585805 0 -0.169502
0.5286 0 0.0587207 0 -0.169496
0.5287 0 0.0588603 0 -0.16949
0.5288 0 0.0589992 0 -0.169484
0.5289 0 0.0591375 0 -0.169479
0.529 0 0.0592751 0 -0.169473
0.5291 0 0.0594121 0 -0.169467
0.5292 0 0.0595484 0 -0.169461
0.5293 0 0.0596841 0 -0.169455
0.5294 0 0.0598192 0 -0.169449
0.5295 0 0.0599536 0 -0.169443
0.5296 0 0.0600873 0 -0.169437
0.5297 0 0.0602204 0 -0.169431
0.5298 0 0.0603528 0 -0.169425
0.5299 0 0.0604845 0 -0.169419
0.53 0 0.0606156 0 -0.169413
0.5301 0 0.0607461 0 -0.169407
0.5302 0 0.0608759 0 -0.169401
0.5303 0 0.0610051 0 -0.169394
0.5304 0 0.0611336 0 -0.169388
0.5305 0 0.0612615 0 -0.169382
0.5306 0 0.0613887 0 -0.169376
0.5307 0 0.0615153 0 -0.16937
0.5308 0 0.0616413 0 -0.169364
0.5309 0 0.0617667 0 -0.169358
0.531 0 0.0618915 0 -0.169351
0.5311 0 0.0620156 0 -0.169345
0.5312 0 0.0621392 0 -0.169339
0.5313 0 0.0622622 0 -0.169333
0.5314 0 0.0623846 0 -0.169327
0.5315 0 0.0625064 0 -0.16932
0.5316 0 0.0626276 0 -0.169314
0.5317 0 0.0627483 0 -0.169308
0.5318 0 0.0628684 0 -0.169302
0.5319 0 0.062988 0 -0.169295
0.532 0 0.0631071 0 -0.169289
0.5321 0 0.0632257 0 -0.169283
0.5322 0 0.0633437 0 -0.169276
0.5323 0 0.0634612 0 -0.16927
0.5324 0 0.0635783 0 -0.169264
0.5325 0 0.0636949 0 -0.169257
0.5326 0 0.063811 0 -0.169251
0.5327 0 0.0639266 0 -0.169244
0.5328 0 0.0640419 0 -0.169238
0.5329 0 0.0641566 0 -0.169232
0.533 0 0.064271 0 -0.169225
0.5331 0 0.064385 0 -0.169219
0.5332 0 0.0644985 0 -0.169212
0.5333 0 0.0646117 0 -0.169206
0.5334 0 0.0647245 0 -0.169199
0.5335 0 0.064837 0 -0.169193
0.5336 0 0.0649491 0 -0.169186
0.5337 0 0.0650608 0 -0.16918
0.5338 0 0.0651723 0 -0.169173
0.5339 0 0.0652834 0 -0.169167
0.534 0 0.0653943 0 -0.16916
0.5341 0 0.0655048 0 -0.169154
0.5342 0 0.0656151 0 -0.169147
0.5343 0 0.0657251 0 -0.169141
0.5344 0 0.0658349 0 -0.169134
0.5345 0 0.0659445 0 -0.169128
0.5346 0 0.0660538 0 -0.169121
0.5347 0 0.0661629 0 -0.169114
0.5348 0 0.0662718 0 -0.169108
0.5349 0 0.0663806 0 -0.169101
0.535 0 0.0664891 0 -0.169094
0.5351 0 0.0665975 0 -0.169088
0.5352 0 0.0667058 0 -0.169081
0.5353 0 0.0668139 0 -0.169074
0.5354 0 0.0669218 0 -0.169068
0.5355 0 0.0670297 0 -0.169061
0.5356 0 0.0671375 0 -0.169054
0.5357 0 0.0672451 0 -0.169048
0.5358 0 0.0673527 0 -0.169041
0.5359 0 0.0674602 0 -0.169034
0.536 0 0.0675677 0 -0.169027
0.5361 0 0.0676751 0 -0.169021
0.5362 0 0.0677824 0 -0.169014
0.5363 0 0.0678898 0 -0.169007
0.5364 0 0.0679971 0 -0.169
0.5365 0 0.0681044 0 -0.168993
0.5366 0 0.0682116 0 -0.168987
0.5367 0 0.0683189 0 -0.16898
0.5368 0 0.0684262 0 -0.168973
0.5369 0 0.0685336 0 -0.168966
0.537 0 0.0686409 0 -0.168959
0.5371 0 0.0687483 0 -0.168952
0.5372 0 0.0688558 0 -0.168946
0.5373 0 0.0689633 0 -0.168939
0.5374 0 0.0690709 0 -0.168932
0.5375 0 0.0691785 0 -0.168925
0.5376 0 0.0692863 0 -0.168918
0.5377 0 0.0693941 0 -0.168911
0.5378 0 0.069502 0 -0.168904
0.5379 0 0.06961 0 -0.168897
0.538 0 0.0697181 0 -0.16889
0.5381 0 0.0698264 0 -0.168883
0.5382 0 0.0699347 0 -0.168876
0.5383 0 0.0700432 0 -0.168869
0.5384 0 0.0701518 0 -0.168862
0.5385 0 0.0702605 0 -0.168855
0.5386 0 0.0703694 0 -0.168848
0.5387 0 0.0704785 0 -0.168841
0.5388 0 0.0705876 0 -0.168834
0.5389 0 0.070697 0 -0.168827
0.539 0 0.0708065 0 -0.16882
0.5391 0 0.0709162 0 -0.168813
0.5392 0 0.071026 0 -0.168806
0.5393 0 0.071136 0 -0.168799
0.5394 0 0.0712462 0 -0.168791
0.5395 0 0.0713566 0 -0.168784
0.5396 0 0.0714672 0 -0.168777
0.5397 0 0.0715779 0 -0.16877
0.5398 0 0.0716888 0 -0.168763
0.5399 0 0.0718 0 -0.168756
0.54 0 0.0719113 0 -0.168749
0.5401 0 0.0720229 0 -0.168741
0.5402 0 0.0721346 0 -0.168734
0.5403 0 0.0722466 0 -0.168727
0.5404 0 0.0723587 0 -0.16872
0.5405 0 0.0724711 0 -0.168712
0.5406 0 0.0725837 0 -0.168705
0.5407 0 0.0726965 0 -0.168698
0.5408 0 0.0728095 0 -0.168691
0.5409 0 0.0729227 0 -0.168683
0.541 0 0.0730362 0 -0.168676
0.5411 0 0.0731499 0 -0.168669
0.5412 0 0.0732638 0 -0.168661
0.5413 0 0.0733779 0 -0.168654
0.5414 0 0.0734923 0 -0.168647
0.5415 0 0.0736069 0 -0.168639
0.5416 0 0.0737217 0 -0.168632
0.5417 0 0.0738367 0 -0.168625
0.5418 0 0.073952 0 -0.168617
0.5419 0 0.0740675 0 -0.16861
0.542 0 0.0741832 0 -0.168602
0.5421 0 0.0742992 0 -0.168595
0.5422 0 0.0744154 0 -0.168588
0.5423 0 0.0745318 0 -0.16858
0.5424 0 0.0746485 0 -0.168573
0.5425 0 0.0747654 0 -0.168565
0.5426 0 0.0748825 0 -0.168558
0.5427 0 0.0749999 0 -0.16855
0.5428 0 0.0751174 0 -0.168543
0.5429 0 0.0752353 0 -0.168535
0.543 0 0.0753533 0 -0.168528
0.5431 0 0.0754716 0 -0.16852
0.5432 0 0.0755901 0 -0.168513
0.5433 0 0.0757089 0 -0.168505
0.5434 0 0.0758279 0 -0.168497
0.5435 0 0.0759471 0 -0.16849
0.5436 0 0.0760665 0 -0.168482
0.5437 0 0.0761862 0 -0.168475
0.5438 0 0.0763061 0 -0.168467
0.5439 0 0.0764262 0 -0.168459
0.544 0 0.0765466 0 -0.168452
0.5441 0 0.0766672 0 -0.168444
0.5442 0 0.076788 0 -0.168436
0.5443 0 0.076909 0 -0.168429
0.5444 0 0.0770302 0 -0.168421
0.5445 0 0.0771517 0 -0.168413
0.5446 0 0.0772734 0 -0.168406
0.5447 0 0.0773953 0 -0.168398
0.5448 0 0.0775175 0 -0.16839
0.5449 0 0.0776398 0 -0.168382
0.545 0 0.0777624 0 -0.168375
0.5451 0 0.0778852 0 -0.168367
0.5452 0 0.0780082 0 -0.168359
0.5453 0 0.0781314 0 -0.168351
0.5454 0 0.0782548 0 -0.168343
0.5455 0 0.0783784 0 -0.168336
0.5456 0 0.0785023 0 -0.168328
0.5457 0 0.0786263 0 -0.16832
0.5458 0 0.0787506 0 -0.168312
0.5459 0 0.078875 0 -0.168304
0.546 0 0.0789997 0 -0.168296
0.5461 0 0.0791245 0 -0.168288
0.5462 0 0.0792496 0 -0.16828
0.5463 0 0.0793748 0 -0.168272
0.5464 0 0.0795003 0 -0.168264
0.5465 0 0.0796259 0 -0.168257
0.5466 0 0.0797517 0 -0.168249
0.5467 0 0.0798778 0 -0.168241
0.5468 0 0.080004 0 -0.168233
0.5469 0 0.0801304 0 -0.168225
0.547 0 0.0802569 0 -0.168217
0.5471 0 0.0803837 0 -0.168209
0.5472 0 0.0805107 0 -0.1682
0.5473 0 0.0806378 0 -0.168192
0.5474 0 0.0807651 0 -0.168184
0.5475 0 0.0808926 0 -0.168176
0.5476 0 0.0810202 0 -0.168168
0.5477 0 0.0811481 0 -0.16816
0.5478 0 0.0812761 0 -0.168152
0.5479 0 0.0814042 0 -0.168144
0.548 0 0.0815326 0 -0.168136
0.5481 0 0.0816611 0 -0.168127
0.5482 0 0.0817897 0 -0.168119
0.5483 0 0.0819185 0 -0.168111
0.5484 0 0.0820475 0 -0.168103
0.5485 0 0.0821766 0 -0.168095
0.5486 0 0.0823059 0 -0.168087
0.5487 0 0.0824354 0 -0.168078
0.5488 0 0.082565 0 -0.16807
0.5489 0 0.0826947 0 -0.168062
0.549 0 0.0828246 0 -0.168053
0.5491 0 0.0829546 0 -0.168045
0.5492 0 0.0830848 0 -0.168037
0.5493 0 0.0832151 0 -0.168029
0.5494 0 0.0833455 0 -0.16802
0.5495 0 0.0834761 0 -0.168012
0.5496 0 0.0836068 0 -0.168004
0.5497 0 0.0837377 0 -0.167995
0.5498 0 0.0838687 0 -0.167987
0.5499 0 0.0839998 0 -0.167978
0.55 0 0.084131 0 -0.16797
0.5501 0 0.0842623 0 -0.167962
0.5502 0 0.0843938 0 -0.167953
0.5503 0 0.0845254 0 -0.167945
0.5504 0 0.0846571 0 -0.167936
0.5505 0 0.0847889 0 -0.167928
0.5506 0 0.0849209 0 -0.167919
0.5507 0 0.0850529 0 -0.167911
0.5508 0 0.0851851 0 -0.167902
0.5509 0 0.0853173 0 -0.167894
0.551 0 0.0854497 0 -0.167885
0.5511 0 0.0855821 0 -0.167877
0.5512 0 0.0857147 0 -0.167868
0.5513 0 0.0858473 0 -0.16786
0.5514 0 0.0859801 0 -0.167851
0.5515 0 0.0861129 0 -0.167842
0.5516 0 0.0862458 0 -0.167834
0.5517 0 0.0863789 0 -0.167825
0.5518 0 0.086512 0 -0.167816
0.5519 0 0.0866452 0 -0.167808
0.552 0 0.0867784 0 -0.167799
0.5521 0 0.0869118 0 -0.16779
0.5522 0 0.0870452 0 -0.167782
0.5523 0 0.0871787 0 -0.167773
0.5524 0 0.0873123 0 -0.167764
0.5525 0 0.0874459 0 -0.167756
0.5526 0 0.0875796 0 -0.167747
0.5527 0 0.0877134 0 -0.167738
0.5528 0 0.0878472 0 -0.167729
0.5529 0 0.0879811 0 -0.16772
0.553 0 0.0881151 0 -0.167712
0.5531 0 0.0882491 0 -0.167703
0.5532 0 0.0883832 0 -0.167694
0.5533 0 0.0885173 0 -0.167685
0.5534 0 0.0886515 0 -0.167676
0.5535 0 0.0887857 0 -0.167667
0.5536 0 0.08892 0 -0.167659
0.5537 0 0.0890543 0 -0.16765
0.5538 0 0.0891886 0 -0.167641
0.5539 0 0.089323 0 -0.167632
0.554 0 0.0894575 0 -0.167623
0.5541 0 0.0895919 0 -0.167614
0.5542 0 0.0897264 0 -0.167605
0.5543 0 0.089861 0 -0.167596
0.5544 0 0.0899955 0 -0.167587
0.5545 0 0.0901301 0 -0.167578
0.5546 0 0.0902648 0 -0.167569
0.5547 0 0.0903994 0 -0.16756
0.5548 0 0.0905341 0 -0.167551
0.5549 0 0.0906688 0 -0.167542
0.555 0 0.0908035 0 -0.167533
0.5551 0 0.0909382 0 -0.167524
0.5552 0 0.091073 0 -0.167515
0.5553 0 0.0912077 0 -0.167505
0.5554 0 0.0913425 0 -0.167496
0.5555 0 0.0914772 0 -0.167487
0.5556 0 0.091612 0 -0.167478
0.5557 0 0.0917468 0 -0.167469
0.5558 0 0.0918816 0 -0.16746
0.5559 0 0.0920164 0 -0.16745
0.556 0 0.0921511 0 -0.167441
0.5561 0 0.0922859 0 -0.167432
0.5562 0 0.0924207 0 -0.167423
0.5563 0 0.0925555 0 -0.167414
0.5564 0 0.0926902 0 -0.167404
0.5565 0 0.092825 0 -0.167395
0.5566 0 0.0929597 0 -0.167386
0.5567 0 0.0930945 0 -0.167376
0.5568 0 0.0932292 0 -0.167367
0.5569 0 0.0933639 0 -0.167358
0.557 0 0.0934985 0 -0.167348
0.5571 0 0.0936332 0 -0.167339
0.5572 0 0.0937678 0 -0.16733
0.5573 0 0.0939024 0 -0.16732
0.5574 0 0.094037 0 -0.167311
0.5575 0 0.0941716 0 -0.167302
0.5576 0 0.0943061 0 -0.167292
0.5577 0 0.0944406 0 -0.167283
0.5578 0 0.0945751 0 -0.167273
0.5579 0 0.0947095 0 -0.167264
0.558 0 0.0948439 0 -0.167254
0.5581 0 0.0949783 0 -0.167245
0.5582 0 0.0951127 0 -0.167235
0.5583 0 0.0952469 0 -0.167226
0.5584 0 0.0953812 0 -0.167216
0.5585 0 0.0955154 0 -0.167207
0.5586 0 0.0956496 0 -0.167197
0.5587 0 0.0957837 0 -0.167188
0.5588 0 0.0959178 0 -0.167178
0.5589 0 0.0960518 0 -0.167168
0.559 0 0.0961858 0 -0.167159
0.5591 0 0.0963197 0 -0.167149
0.5592 0 0.0964536 0 -0.167139
0.5593 0 0.0965874 0 -0.16713
0.5594 0 0.0967212 0 -0.16712
0.5595 0 0.096855 0 -0.16711
0.5596 0 0.0969886 0 -0.167101
0.5597 0 0.0971222 0 -0.167091
0.5598 0 0.0972558 0 -0.167081
0.5599 0 0.0973893 0 -0.167072
0.56 0 0.0975227 0 -0.167062


==> Detailed_methods/code_and_input_files/nucleation_rates/T300_disorder2.txt <==
0.5 0 0.0157684 0 -0.170578
0.5001 0 0.0159224 0 -0.170577
0.5002 0 0.0160769 0 -0.170575
0.5003 0 0.0162317 0 -0.170574
0.5004 0 0.016387 0 -0.170572
0.5005 0 0.0165426 0 -0.17057
0.5006 0 0.0166986 0 -0.170569
0.5007 0 0.016855 0 -0.170567
0.5008 0 0.0170118 0 -0.170565
0.5009 0 0.0171691 0 -0.170564
0.501 0 0.0173267 0 -0.170562
0.5011 0 0.0174848 0 -0.17056
0.5012 0 0.0176433 0 -0.170558
0.5013 0 0.0178022 0 -0.170557
0.5014 0 0.0179616 0 -0.170555
0.5015 0 0.0181214 0 -0.170553
0.5016 0 0.0182816 0 -0.170551
0.5017 0 0.0184423 0 -0.170549
0.5018 0 0.0186035 0 -0.170548
0.5019 0 0.0187651 0 -0.170546
0.502 0 0.0189271 0 -0.170544
0.5021 0 0.0190896 0 -0.170542
0.5022 0 0.0192526 0 -0.17054
0.5023 0 0.019416 0 -0.170538
0.5024 0 0.0195798 0 -0.170536
0.5025 0 0.0197442 0 -0.170534
0.5026 0 0.0199089 0 -0.170532
0.5027 0 0.0200742 0 -0.17053
0.5028 0 0.0202398 0 -0.170528
0.5029 0 0.020406 0 -0.170526
0.503 0 0.0205726 0 -0.170524
0.5031 0 0.0207396 0 -0.170522
0.5032 0 0.0209071 0 -0.17052
0.5033 0 0.021075 0 -0.170518
0.5034 0 0.0212433 0 -0.170516
0.5035 0 0.0214121 0 -0.170514
0.5036 0 0.0215813 0 -0.170511
0.5037 0 0.0217509 0 -0.170509
0.5038 0 0.0219209 0 -0.170507
0.5039 0 0.0220913 0 -0.170505
0.504 0 0.0222621 0 -0.170503
0.5041 0 0.0224333 0 -0.1705
0.5042 0 0.0226049 0 -0.170498
0.5043 0 0.0227768 0 -0.170496
0.5044 0 0.0229491 0 -0.170494
0.5045 0 0.0231217 0 -0.170491
0.5046 0 0.0232947 0 -0.170489
0.5047 0 0.0234679 0 -0.170487
0.5048 0 0.0236415 0 -0.170484
0.5049 0 0.0238153 0 -0.170482
0.505 0 0.0239895 0 -0.170479
0.5051 0 0.0241638 0 -0.170477
0.5052 0 0.0243384 0 -0.170475
0.5053 0 0.0245132 0 -0.170472
0.5054 0 0.0246883 0 -0.17047
0.5055 0 0.0248635 0 -0.170467
0.5056 0 0.0250388 0 -0.170465
0.5057 0 0.0252143 0 -0.170462
0.5058 0 0.02539 0 -0.17046
0.5059 0 0.0255657 0 -0.170457
0.506 0 0.0257415 0 -0.170455
0.5061 0 0.0259173 0 -0.170452
0.5062 0 0.0260932 0 -0.170449
0.5063 0 0.026269 0 -0.170447
0.5064 0 0.0264449 0 -0.170444
0.5065 0 0.0266207 0 -0.170442
0.5066 0 0.0267964 0 -0.170439
0.5067 0 0.026972 0 -0.170436
0.5068 0 0.0271475 0 -0.170433
0.5069 0 0.0273229 0 -0.170431
0.507 0 0.027498 0 -0.170428
0.5071 0 0.0276729 0 -0.170425
0.5072 0 0.0278476 0 -0.170422
0.5073 0 0.028022 0 -0.17042
0.5074 0 0.0281962 0 -0.170417
0.5075 0 0.02837 0 -0.170414
0.5076 0 0.0285434 0 -0.170411
0.5077 0 0.0287164 0 -0.170408
0.5078 0 0.0288891 0 -0.170405
0.5079 0 0.0290612 0 -0.170403
0.508 0 0.029233 0 -0.1704
0.5081 0 0.0294042 0 -0.170397
0.5082 0 0.0295748 0 -0.170394
0.5083 0 0.0297449 0 -0.170391
0.5084 0 0.0299144 0 -0.170388
0.5085 0 0.0300833 0 -0.170385
0.5086 0 0.0302516 0 -0.170382
0.5087 0 0.0304192 0 -0.170379
0.5088 0 0.0305861 0 -0.170376
0.5089 0 0.0307522 0 -0.170373
0.509 0 0.0309176 0 -0.17037
0.5091 0 0.0310823 0 -0.170366
0.5092 0 0.0312461 0 -0.170363
0.5093 0 0.0314092 0 -0.17036
0.5094 0 0.0315714 0 -0.170357
0.5095 0 0.0317327 0 -0.170354
0.5096 0 0.0318932 0 -0.170351
0.5097 0 0.0320527 0 -0.170347
0.5098 0 0.0322114 0 -0.170344
0.5099 0 0.0323691 0 -0.170341
0.51 0 0.0325259 0 -0.170338
0.5101 0 0.0326817 0 -0.170335
0.5102 0 0.0328366 0 -0.170331
0.5103 0 0.0329905 0 -0.170328
0.5104 0 0.0331434 0 -0.170325
0.5105 0 0.0332953 0 -0.170321
0.5106 0 0.0334463 0 -0.170318
0.5107 0 0.0335962 0 -0.170315
0.5108 0 0.0337451 0 -0.170311
0.5109 0 0.033893 0 -0.170308
0.511 0 0.0340399 0 -0.170305
0.5111 0 0.0341858 0 -0.170301
0.5112 0 0.0343308 0 -0.170298
0.5113 0 0.0344747 0 -0.170294
0.5114 0 0.0346176 0 -0.170291
0.5115 0 0.0347596 0 -0.170287
0.5116 0 0.0349005 0 -0.170284
0.5117 0 0.0350405 0 -0.17028
0.5118 0 0.0351796 0 -0.170277
0.5119 0 0.0353178 0 -0.170273
0.512 0 0.035455 0 -0.17027
0.5121 0 0.0355913 0 -0.170266
0.5122 0 0.0357267 0 -0.170263
0.5123 0 0.0358613 0 -0.170259
0.5124 0 0.035995 0 -0.170255
0.5125 0 0.0361279 0 -0.170252
0.5126 0 0.03626 0 -0.170248
0.5127 0 0.0363913 0 -0.170245
0.5128 0 0.0365219 0 -0.170241
0.5129 0 0.0366517 0 -0.170237
0.513 0 0.0367809 0 -0.170234
0.5131 0 0.0369093 0 -0.17023
0.5132 0 0.0370371 0 -0.170226
0.5133 0 0.0371643 0 -0.170223
0.5134 0 0.0372909 0 -0.170219
0.5135 0 0.037417 0 -0.170215
0.5136 0 0.0375425 0 -0.170211
0.5137 0 0.0376675 0 -0.170208
0.5138 0 0.0377921 0 -0.170204
0.5139 0 0.0379162 0 -0.1702
0.514 0 0.0380399 0 -0.170196
0.5141 0 0.0381633 0 -0.170192
0.5142 0 0.0382863 0 -0.170189
0.5143 0 0.038409 0 -0.170185
0.5144 0 0.0385314 0 -0.170181
0.5145 0 0.0386536 0 -0.170177
0.5146 0 0.0387756 0 -0.170173
0.5147 0 0.0388974 0 -0.170169
0.5148 0 0.0390191 0 -0.170165
0.5149 0 0.0391406 0 -0.170161
0.515 0 0.0392621 0 -0.170158
0.5151 0 0.0393835 0 -0.170154
0.5152 0 0.0395049 0 -0.17015
0.5153 0 0.0396263 0 -0.170146
0.5154 0 0.0397477 0 -0.170142
0.5155 0 0.0398692 0 -0.170138
0.5156 0 0.0399909 0 -0.170134
0.5157 0 0.0401126 0 -0.17013
0.5158 0 0.0402345 0 -0.170126
0.5159 0 0.0403565 0 -0.170122
0.516 0 0.0404788 0 -0.170118
0.5161 0 0.0406013 0 -0.170114
0.5162 0 0.040724 0 -0.17011
0.5163 0 0.040847 0 -0.170105
0.5164 0 0.0409704 0 -0.170101
0.5165 0 0.041094 0 -0.170097
0.5166 0 0.041218 0 -0.170093
0.5167 0 0.0413423 0 -0.170089
0.5168 0 0.0414671 0 -0.170085
0.5169 0 0.0415922 0 -0.170081
0.517 0 0.0417178 0 -0.170077
0.5171 0 0.0418437 0 -0.170072
0.5172 0 0.0419702 0 -0.170068
0.5173 0 0.0420971 0 -0.170064
0.5174 0 0.0422245 0 -0.17006
0.5175 0 0.0423524 0 -0.170056
0.5176 0 0.0424808 0 -0.170051
0.5177 0 0.0426097 0 -0.170047
0.5178 0 0.0427392 0 -0.170043
0.5179 0 0.0428692 0 -0.170039
0.518 0 0.0429998 0 -0.170034
0.5181 0 0.0431309 0 -0.17003
0.5182 0 0.0432626 0 -0.170026
0.5183 0 0.0433948 0 -0.170021
0.5184 0 0.0435277 0 -0.170017
0.5185 0 0.0436611 0 -0.170013
0.5186 0 0.0437952 0 -0.170008
0.5187 0 0.0439298 0 -0.170004
0.5188 0 0.044065 0 -0.169999
0.5189 0 0.0442008 0 -0.169995
0.519 0 0.0443373 0 -0.169991
0.5191 0 0.0444743 0 -0.169986
0.5192 0 0.0446119 0 -0.169982
0.5193 0 0.0447502 0 -0.169977
0.5194 0 0.044889 0 -0.169973
0.5195 0 0.0450285 0 -0.169968
0.5196 0 0.0451685 0 -0.169964
0.5197 0 0.0453091 0 -0.169959
0.5198 0 0.0454504 0 -0.169955
0.5199 0 0.0455922 0 -0.16995
0.52 0 0.0457346 0 -0.169946
0.5201 0 0.0458775 0 -0.169941
0.5202 0 0.0460211 0 -0.169936
0.5203 0 0.0461652 0 -0.169932
0.5204 0 0.0463098 0 -0.169927
0.5205 0 0.0464551 0 -0.169923
0.5206 0 0.0466008 0 -0.169918
0.5207 0 0.0467471 0 -0.169913
0.5208 0 0.0468939 0 -0.169909
0.5209 0 0.0470412 0 -0.169904
0.521 0 0.047189 0 -0.169899
0.5211 0 0.0473373 0 -0.169894
0.5212 0 0.0474861 0 -0.16989
0.5213 0 0.0476353 0 -0.169885
0.5214 0 0.0477851 0 -0.16988
0.5215 0 0.0479352 0 -0.169875
0.5216 0 0.0480858 0 -0.169871
0.5217 0 0.0482368 0 -0.169866
0.5218 0 0.0483882 0 -0.169861
0.5219 0 0.04854 0 -0.169856
0.522 0 0.0486921 0 -0.169851
0.5221 0 0.0488447 0 -0.169846
0.5222 0 0.0489975 0 -0.169841
0.5223 0 0.0491507 0 -0.169836
0.5224 0 0.0493043 0 -0.169832
0.5225 0 0.0494581 0 -0.169827
0.5226 0 0.0496122 0 -0.169822
0.5227 0 0.0497666 0 -0.169817
0.5228 0 0.0499212 0 -0.169812
0.5229 0 0.050076 0 -0.169807
0.523 0 0.0502311 0 -0.169802
0.5231 0 0.0503864 0 -0.169797
0.5232 0 0.0505418 0 -0.169792
0.5233 0 0.0506975 0 -0.169787
0.5234 0 0.0508532 0 -0.169781
0.5235 0 0.0510091 0 -0.169776
0.5236 0 0.0511651 0 -0.169771
0.5237 0 0.0513212 0 -0.169766
0.5238 0 0.0514774 0 -0.169761
0.5239 0 0.0516337 0 -0.169756
0.524 0 0.0517899 0 -0.169751
0.5241 0 0.0519462 0 -0.169746
0.5242 0 0.0521025 0 -0.16974
0.5243 0 0.0522588 0 -0.169735
0.5244 0 0.0524151 0 -0.16973
0.5245 0 0.0525713 0 -0.169725
0.5246 0 0.0527274 0 -0.169719
0.5247 0 0.0528835 0 -0.169714
0.5248 0 0.0530394 0 -0.169709
0.5249 0 0.0531952 0 -0.169703
0.525 0 0.0533509 0 -0.169698
0.5251 0 0.0535064 0 -0.169693
0.5252 0 0.0536617 0 -0.169687
0.5253 0 0.0538168 0 -0.169682
0.5254 0 0.0539717 0 -0.169677
0.5255 0 0.0541264 0 -0.169671
0.5256 0 0.0542808 0 -0.169666
0.5257 0 0.0544349 0 -0.16966
0.5258 0 0.0545888 0 -0.169655
0.5259 0 0.0547423 0 -0.169649
0.526 0 0.0548956 0 -0.169644
0.5261 0 0.0550485 0 -0.169638
0.5262 0 0.055201 0 -0.169633
0.5263 0 0.0553532 0 -0.169627
0.5264 0 0.055505 0 -0.169622
0.5265 0 0.0556564 0 -0.169616
0.5266 0 0.0558074 0 -0.169611
0.5267 0 0.055958 0 -0.169605
0.5268 0 0.0561081 0 -0.1696
0.5269 0 0.0562577 0 -0.169594
0.527 0 0.0564069 0 -0.169588
0.5271 0 0.0565556 0 -0.169583
0.5272 0 0.0567038 0 -0.169577
0.5273 0 0.0568515 0 -0.169571
0.5274 0 0.0569987 0 -0.169566
0.5275 0 0.0571454 0 -0.16956
0.5276 0 0.0572915 0 -0.169554
0.5277 0 0.057437 0 -0.169548
0.5278 0 0.057582 0 -0.169543
0.5279 0 0.0577265 0 -0.169537
0.528 0 0.0578703 0 -0.169531
0.5281 0 0.0580136 0 -0.169525
0.5282 0 0.0581562 0 -0.16952
0.5283 0 0.0582983 0 -0.169514
0.5284 0 0.0584397 0 -0.169508
0.5285 0 0.0585805 0 -0.169502
0.5286 0 0.0587207 0 -0.169496
0.5287 0 0.0588603 0 -0.16949
0.5288 0 0.0589992 0 -0.169484
0.5289 0 0.0591375 0 -0.169479
0.529 0 0.0592751 0 -0.169473
0.5291 0 0.0594121 0 -0.169467
0.5292 0 0.0595484 0 -0.169461
0.5293 0 0.0596841 0 -0.169455
0.5294 0 0.0598192 0 -0.169449
0.5295 0 0.0599536 0 -0.169443
0.5296 0 0.0600873 0 -0.169437
0.5297 0 0.0602204 0 -0.169431
0.5298 0 0.0603528 0 -0.169425
0.5299 0 0.0604845 0 -0.169419
0.53 0 0.0606156 0 -0.169413
0.5301 0 0.0607461 0 -0.169407
0.5302 0 0.0608759 0 -0.169401
0.5303 0 0.0610051 0 -0.169394
0.5304 0 0.0611336 0 -0.169388
0.5305 0 0.0612615 0 -0.169382
0.5306 0 0.0613887 0 -0.169376
0.5307 0 0.0615153 0 -0.16937
0.5308 0 0.0616413 0 -0.169364
0.5309 0 0.0617667 0 -0.169358
0.531 0 0.0618915 0 -0.169351
0.5311 0 0.0620156 0 -0.169345
0.5312 0 0.0621392 0 -0.169339
0.5313 0 0.0622622 0 -0.169333
0.5314 0 0.0623846 0 -0.169327
0.5315 0 0.0625064 0 -0.16932
0.5316 0 0.0626276 0 -0.169314
0.5317 0 0.0627483 0 -0.169308
0.5318 0 0.0628684 0 -0.169302
0.5319 0 0.062988 0 -0.169295
0.532 0 0.0631071 0 -0.169289
0.5321 0 0.0632257 0 -0.169283
0.5322 0 0.0633437 0 -0.169276
0.5323 0 0.0634612 0 -0.16927
0.5324 0 0.0635783 0 -0.169264
0.5325 0 0.0636949 0 -0.169257
0.5326 0 0.063811 0 -0.169251
0.5327 0 0.0639266 0 -0.169244
0.5328 0 0.0640419 0 -0.169238
0.5329 0 0.0641566 0 -0.169232
0.533 0 0.064271 0 -0.169225
0.5331 0 0.064385 0 -0.169219
0.5332 0 0.0644985 0 -0.169212
0.5333 0 0.0646117 0 -0.169206
0.5334 0 0.0647245 0 -0.169199
0.5335 0 0.064837 0 -0.169193
0.5336 0 0.0649491 0 -0.169186
0.5337 0 0.0650608 0 -0.16918
0.5338 0 0.0651723 0 -0.169173
0.5339 0 0.0652834 0 -0.169167
0.534 0 0.0653943 0 -0.16916
0.5341 0 0.0655048 0 -0.169154
0.5342 0 0.0656151 0 -0.169147
0.5343 0 0.0657251 0 -0.169141
0.5344 0 0.0658349 0 -0.169134
0.5345 0 0.0659445 0 -0.169128
0.5346 0 0.0660538 0 -0.169121
0.5347 0 0.0661629 0 -0.169114
0.5348 0 0.0662718 0 -0.169108
0.5349 0 0.0663806 0 -0.169101
0.535 0 0.0664891 0 -0.169094
0.5351 0 0.0665975 0 -0.169088
0.5352 0 0.0667058 0 -0.169081
0.5353 0 0.0668139 0 -0.169074
0.5354 0 0.0669218 0 -0.169068
0.5355 0 0.0670297 0 -0.169061
0.5356 0 0.0671375 0 -0.169054
0.5357 0 0.0672451 0 -0.169048
0.5358 0 0.0673527 0 -0.169041
0.5359 0 0.0674602 0 -0.169034
0.536 0 0.0675677 0 -0.169027
0.5361 0 0.0676751 0 -0.169021
0.5362 0 0.0677824 0 -0.169014
0.5363 0 0.0678898 0 -0.169007
0.5364 0 0.0679971 0 -0.169
0.5365 0 0.0681044 0 -0.168993
0.5366 0 0.0682116 0 -0.168987
0.5367 0 0.0683189 0 -0.16898
0.5368 0 0.0684262 0 -0.168973
0.5369 0 0.0685336 0 -0.168966
0.537 0 0.0686409 0 -0.168959
0.5371 0 0.0687483 0 -0.168952
0.5372 0 0.0688558 0 -0.168946
0.5373 0 0.0689633 0 -0.168939
0.5374 0 0.0690709 0 -0.168932
0.5375 0 0.0691785 0 -0.168925
0.5376 0 0.0692863 0 -0.168918
0.5377 0 0.0693941 0 -0.168911
0.5378 0 0.069502 0 -0.168904
0.5379 0 0.06961 0 -0.168897
0.538 0 0.0697181 0 -0.16889
0.5381 0 0.0698264 0 -0.168883
0.5382 0 0.0699347 0 -0.168876
0.5383 0 0.0700432 0 -0.168869
0.5384 0 0.0701518 0 -0.168862
0.5385 0 0.0702605 0 -0.168855
0.5386 0 0.0703694 0 -0.168848
0.5387 0 0.0704785 0 -0.168841
0.5388 0 0.0705876 0 -0.168834
0.5389 0 0.070697 0 -0.168827
0.539 0 0.0708065 0 -0.16882
0.5391 0 0.0709162 0 -0.168813
0.5392 0 0.071026 0 -0.168806
0.5393 0 0.071136 0 -0.168799
0.5394 0 0.0712462 0 -0.168791
0.5395 0 0.0713566 0 -0.168784
0.5396 0 0.0714672 0 -0.168777
0.5397 0 0.0715779 0 -0.16877
0.5398 0 0.0716888 0 -0.168763
0.5399 0 0.0718 0 -0.168756
0.54 0 0.0719113 0 -0.168749
0.5401 0 0.0720229 0 -0.168741
0.5402 0 0.0721346 0 -0.168734
0.5403 0 0.0722466 0 -0.168727
0.5404 0 0.0723587 0 -0.16872
0.5405 0 0.0724711 0 -0.168712
0.5406 0 0.0725837 0 -0.168705
0.5407 0 0.0726965 0 -0.168698
0.5408 0 0.0728095 0 -0.168691
0.5409 0 0.0729227 0 -0.168683
0.541 0 0.0730362 0 -0.168676
0.5411 0 0.0731499 0 -0.168669
0.5412 0 0.0732638 0 -0.168661
0.5413 0 0.0733779 0 -0.168654
0.5414 0 0.0734923 0 -0.168647
0.5415 0 0.0736069 0 -0.168639
0.5416 0 0.0737217 0 -0.168632
0.5417 0 0.0738367 0 -0.168625
0.5418 0 0.073952 0 -0.168617
0.5419 0 0.0740675 0 -0.16861
0.542 0 0.0741832 0 -0.168602
0.5421 0 0.0742992 0 -0.168595
0.5422 0 0.0744154 0 -0.168588
0.5423 0 0.0745318 0 -0.16858
0.5424 0 0.0746485 0 -0.168573
0.5425 0 0.0747654 0 -0.168565
0.5426 0 0.0748825 0 -0.168558
0.5427 0 0.0749999 0 -0.16855
0.5428 0 0.0751174 0 -0.168543
0.5429 0 0.0752353 0 -0.168535
0.543 0 0.0753533 0 -0.168528
0.5431 0 0.0754716 0 -0.16852
0.5432 0 0.0755901 0 -0.168513
0.5433 0 0.0757089 0 -0.168505
0.5434 0 0.0758279 0 -0.168497
0.5435 0 0.0759471 0 -0.16849
0.5436 0 0.0760665 0 -0.168482
0.5437 0 0.0761862 0 -0.168475
0.5438 0 0.0763061 0 -0.168467
0.5439 0 0.0764262 0 -0.168459
0.544 0 0.0765466 0 -0.168452
0.5441 0 0.0766672 0 -0.168444
0.5442 0 0.076788 0 -0.168436
0.5443 0 0.076909 0 -0.168429
0.5444 0 0.0770302 0 -0.168421
0.5445 0 0.0771517 0 -0.168413
0.5446 0 0.0772734 0 -0.168406
0.5447 0 0.0773953 0 -0.168398
0.5448 0 0.0775175 0 -0.16839
0.5449 0 0.0776398 0 -0.168382
0.545 0 0.0777624 0 -0.168375
0.5451 0 0.0778852 0 -0.168367
0.5452 0 0.0780082 0 -0.168359
0.5453 0 0.0781314 0 -0.168351
0.5454 0 0.0782548 0 -0.168343
0.5455 0 0.0783784 0 -0.168336
0.5456 0 0.0785023 0 -0.168328
0.5457 0 0.0786263 0 -0.16832
0.5458 0 0.0787506 0 -0.168312
0.5459 0 0.078875 0 -0.168304
0.546 0 0.0789997 0 -0.168296
0.5461 0 0.0791245 0 -0.168288
0.5462 0 0.0792496 0 -0.16828
0.5463 0 0.0793748 0 -0.168272
0.5464 0 0.0795003 0 -0.168264
0.5465 0 0.0796259 0 -0.168257
0.5466 0 0.0797517 0 -0.168249
0.5467 0 0.0798778 0 -0.168241
0.5468 0 0.080004 0 -0.168233
0.5469 0 0.0801304 0 -0.168225
0.547 0 0.0802569 0 -0.168217
0.5471 0 0.0803837 0 -0.168209
0.5472 0 0.0805107 0 -0.1682
0.5473 0 0.0806378 0 -0.168192
0.5474 0 0.0807651 0 -0.168184
0.5475 0 0.0808926 0 -0.168176
0.5476 0 0.0810202 0 -0.168168
0.5477 0 0.0811481 0 -0.16816
0.5478 0 0.0812761 0 -0.168152
0.5479 0 0.0814042 0 -0.168144
0.548 0 0.0815326 0 -0.168136
0.5481 0 0.0816611 0 -0.168127
0.5482 0 0.0817897 0 -0.168119
0.5483 0 0.0819185 0 -0.168111
0.5484 0 0.0820475 0 -0.168103
0.5485 0 0.0821766 0 -0.168095
0.5486 0 0.0823059 0 -0.168087
0.5487 0 0.0824354 0 -0.168078
0.5488 0 0.082565 0 -0.16807
0.5489 0 0.0826947 0 -0.168062
0.549 0 0.0828246 0 -0.168053
0.5491 0 0.0829546 0 -0.168045
0.5492 0 0.0830848 0 -0.168037
0.5493 0 0.0832151 0 -0.168029
0.5494 0 0.0833455 0 -0.16802
0.5495 0 0.0834761 0 -0.168012
0.5496 0 0.0836068 0 -0.168004
0.5497 0 0.0837377 0 -0.167995
0.5498 0 0.0838687 0 -0.167987
0.5499 0 0.0839998 0 -0.167978
0.55 0 0.084131 0 -0.16797
0.5501 0 0.0842623 0 -0.167962
0.5502 0 0.0843938 0 -0.167953
0.5503 0 0.0845254 0 -0.167945
0.5504 0 0.0846571 0 -0.167936
0.5505 0 0.0847889 0 -0.167928
0.5506 0 0.0849209 0 -0.167919
0.5507 0 0.0850529 0 -0.167911
0.5508 0 0.0851851 0 -0.167902
0.5509 0 0.0853173 0 -0.167894
0.551 0 0.0854497 0 -0.167885
0.5511 0 0.0855821 0 -0.167877
0.5512 0 0.0857147 0 -0.167868
0.5513 0 0.0858473 0 -0.16786
0.5514 0 0.0859801 0 -0.167851
0.5515 0 0.0861129 0 -0.167842
0.5516 0 0.0862458 0 -0.167834
0.5517 0 0.0863789 0 -0.167825
0.5518 0 0.086512 0 -0.167816
0.5519 0 0.0866452 0 -0.167808
0.552 0 0.0867784 0 -0.167799
0.5521 0 0.0869118 0 -0.16779
0.5522 0 0.0870452 0 -0.167782
0.5523 0 0.0871787 0 -0.167773
0.5524 0 0.0873123 0 -0.167764
0.5525 0 0.0874459 0 -0.167756
0.5526 0 0.0875796 0 -0.167747
0.5527 0 0.0877134 0 -0.167738
0.5528 0 0.0878472 0 -0.167729
0.5529 0 0.0879811 0 -0.16772
0.553 0 0.0881151 0 -0.167712
0.5531 0 0.0882491 0 -0.167703
0.5532 0 0.0883832 0 -0.167694
0.5533 0 0.0885173 0 -0.167685
0.5534 0 0.0886515 0 -0.167676
0.5535 0 0.0887857 0 -0.167667
0.5536 0 0.08892 0 -0.167659
0.5537 0 0.0890543 0 -0.16765
0.5538 0 0.0891886 0 -0.167641
0.5539 0 0.089323 0 -0.167632
0.554 0 0.0894575 0 -0.167623
0.5541 0 0.0895919 0 -0.167614
0.5542 0 0.0897264 0 -0.167605
0.5543 0 0.089861 0 -0.167596
0.5544 0 0.0899955 0 -0.167587
0.5545 0 0.0901301 0 -0.167578
0.5546 0 0.0902648 0 -0.167569
0.5547 0 0.0903994 0 -0.16756
0.5548 0 0.0905341 0 -0.167551
0.5549 0 0.0906688 0 -0.167542
0.555 0 0.0908035 0 -0.167533
0.5551 0 0.0909382 0 -0.167524
0.5552 0 0.091073 0 -0.167515
0.5553 0 0.0912077 0 -0.167505
0.5554 0 0.0913425 0 -0.167496
0.5555 0 0.0914772 0 -0.167487
0.5556 0 0.091612 0 -0.167478
0.5557 0 0.0917468 0 -0.167469
0.5558 0 0.0918816 0 -0.16746
0.5559 0 0.0920164 0 -0.16745
0.556 0 0.0921511 0 -0.167441
0.5561 0 0.0922859 0 -0.167432
0.5562 0 0.0924207 0 -0.167423
0.5563 0 0.0925555 0 -0.167414
0.5564 0 0.0926902 0 -0.167404
0.5565 0 0.092825 0 -0.167395
0.5566 0 0.0929597 0 -0.167386
0.5567 0 0.0930945 0 -0.167376
0.5568 0 0.0932292 0 -0.167367
0.5569 0 0.0933639 0 -0.167358
0.557 0 0.0934985 0 -0.167348
0.5571 0 0.0936332 0 -0.167339
0.5572 0 0.0937678 0 -0.16733
0.5573 0 0.0939024 0 -0.16732
0.5574 0 0.094037 0 -0.167311
0.5575 0 0.0941716 0 -0.167302
0.5576 0 0.0943061 0 -0.167292
0.5577 0 0.0944406 0 -0.167283
0.5578 0 0.0945751 0 -0.167273
0.5579 0 0.0947095 0 -0.167264
0.558 0 0.0948439 0 -0.167254
0.5581 0 0.0949783 0 -0.167245
0.5582 0 0.0951127 0 -0.167235
0.5583 0 0.0952469 0 -0.167226
0.5584 0 0.0953812 0 -0.167216
0.5585 0 0.0955154 0 -0.167207
0.5586 0 0.0956496 0 -0.167197
0.5587 0 0.0957837 0 -0.167188
0.5588 0 0.0959178 0 -0.167178
0.5589 0 0.0960518 0 -0.167168
0.559 0 0.0961858 0 -0.167159
0.5591 0 0.0963197 0 -0.167149
0.5592 0 0.0964536 0 -0.167139
0.5593 0 0.0965874 0 -0.16713
0.5594 0 0.0967212 0 -0.16712
0.5595 0 0.096855 0 -0.16711
0.5596 0 0.0969886 0 -0.167101
0.5597 0 0.0971222 0 -0.167091
0.5598 0 0.0972558 0 -0.167081
0.5599 0 0.0973893 0 -0.167072
0.56 0 0.0975227 0 -0.167062


==> Detailed_methods/code_and_input_files/nucleation_rates/T300_order.txt <==
0.49 0.4947 -0.0779049 0 -0.170919
0.4901 0.494603 -0.0768889 0 -0.170929
0.4902 0.494506 -0.075882 0 -0.170939
0.4903 0.494409 -0.0748837 0 -0.170948
0.4904 0.494312 -0.0738938 0 -0.170958
0.4905 0.494215 -0.0729117 0 -0.170967
0.4906 0.494118 -0.071937 0 -0.170976
0.4907 0.494021 -0.0709694 0 -0.170985
0.4908 0.493924 -0.0700084 0 -0.170994
0.4909 0.493827 -0.0690536 0 -0.171003
0.491 0.49373 -0.0681047 0 -0.171011
0.4911 0.493633 -0.0671613 0 -0.17102
0.4912 0.493536 -0.0662232 0 -0.171028
0.4913 0.493439 -0.0652899 0 -0.171036
0.4914 0.493342 -0.0643614 0 -0.171044
0.4915 0.493245 -0.0634372 0 -0.171052
0.4916 0.493148 -0.0625173 0 -0.17106
0.4917 0.493051 -0.0616014 0 -0.171068
0.4918 0.492954 -0.0606894 0 -0.171075
0.4919 0.492857 -0.0597811 0 -0.171082
0.492 0.49276 -0.0588763 0 -0.17109
0.4921 0.492663 -0.0579749 0 -0.171097
0.4922 0.492566 -0.0570768 0 -0.171104
0.4923 0.492469 -0.0561819 0 -0.171111
0.4924 0.492372 -0.0552899 0 -0.171118
0.4925 0.492275 -0.0544008 0 -0.171124
0.4926 0.492178 -0.0535144 0 -0.171131
0.4927 0.492081 -0.0526304 0 -0.171137
0.4928 0.491984 -0.0517487 0 -0.171144
0.4929 0.491887 -0.0508689 0 -0.17115
0.493 0.49179 -0.0499909 0 -0.171156
0.4931 0.491693 -0.0491143 0 -0.171162
0.4932 0.491596 -0.0482388 0 -0.171168
0.4933 0.491499 -0.0473639 0 -0.171173
0.4934 0.491402 -0.0464893 0 -0.171179
0.4935 0.491305 -0.0456145 0 -0.171185
0.4936 0.491208 -0.0447391 0 -0.17119
0.4937 0.491111 -0.0438625 0 -0.171195
0.4938 0.491014 -0.0429844 0 -0.1712
0.4939 0.490917 -0.0421041 0 -0.171205
0.494 0.49082 -0.0412211 0 -0.17121
0.4941 0.490723 -0.040335 0 -0.171215
0.4942 0.490626 -0.0394452 0 -0.17122
0.4943 0.490529 -0.0385512 0 -0.171225
0.4944 0.490432 -0.0376527 0 -0.171229
0.4945 0.490335 -0.0367492 0 -0.171233
0.4946 0.490238 -0.0358403 0 -0.171238
0.4947 0.490141 -0.0349257 0 -0.171242
0.4948 0.490044 -0.0340051 0 -0.171246
0.4949 0.489947 -0.0330783 0 -0.17125
0.495 0.48985 -0.0321451 0 -0.171254
0.4951 0.489753 -0.0312054 0 -0.171257
0.4952 0.489656 -0.030259 0 -0.171261
0.4953 0.489559 -0.0293061 0 -0.171265
0.4954 0.489462 -0.0283465 0 -0.171268
0.4955 0.489365 -0.0273805 0 -0.171271
0.4956 0.489268 -0.0264081 0 -0.171274
0.4957 0.489171 -0.0254294 0 -0.171277
0.4958 0.489074 -0.0244447 0 -0.17128
0.4959 0.488977 -0.0234541 0 -0.171283
0.496 0.48888 -0.022458 0 -0.171286
0.4961 0.488783 -0.0214566 0 -0.171288
0.4962 0.488686 -0.0204502 0 -0.171291
0.4963 0.488589 -0.0194391 0 -0.171293
0.4964 0.488492 -0.0184235 0 -0.171295
0.4965 0.488395 -0.0174039 0 -0.171297
0.4966 0.488298 -0.0163806 0 -0.171299
0.4967 0.488201 -0.0153538 0 -0.171301
0.4968 0.488104 -0.0143241 0 -0.171303
0.4969 0.488007 -0.0132917 0 -0.171305
0.497 0.48791 -0.012257 0 -0.171306
0.4971 0.487813 -0.0112205 0 -0.171308
0.4972 0.487716 -0.0101824 0 -0.171309
0.4973 0.487619 -0.00914336 0 -0.17131
0.4974 0.487522 -0.00810364 0 -0.171311
0.4975 0.487425 -0.00706373 0 -0.171312
0.4976 0.487328 -0.00602408 0 -0.171313
0.4977 0.487231 -0.00498514 0 -0.171314
0.4978 0.487134 -0.00394737 0 -0.171314
0.4979 0.487037 -0.00291126 0 -0.171315
0.498 0.48694 -0.00187727 0 -0.171315
0.4981 0.486843 -0.000845894 0 -0.171316
0.4982 0.486746 0.000182402 0 -0.171316
0.4983 0.486649 0.00120714 0 -0.171316
0.4984 0.486552 0.00222787 0 -0.171316
0.4985 0.486455 0.00324411 0 -0.171316
0.4986 0.486358 0.00425544 0 -0.171315
0.4987 0.486261 0.00526143 0 -0.171315
0.4988 0.486164 0.00626166 0 -0.171315
0.4989 0.486067 0.00725577 0 -0.171314
0.499 0.48597 0.00824338 0 -0.171313
0.4991 0.485873 0.00922415 0 -0.171312
0.4992 0.485776 0.0101978 0 -0.171312
0.4993 0.485679 0.011164 0 -0.171311
0.4994 0.485582 0.0121225 0 -0.17131
0.4995 0.485485 0.0130731 0 -0.171308
0.4996 0.485388 0.0140156 0 -0.171307
0.4997 0.485291 0.0149498 0 -0.171306
0.4998 0.485194 0.0158756 0 -0.171304
0.4999 0.485097 0.0167928 0 -0.171303
0.5 0.485 0.0177014 0 -0.171301
0.5001 0.484903 0.0186013 0 -0.171299
0.5002 0.484806 0.0194923 0 -0.171297
0.5003 0.484709 0.0203746 0 -0.171295
0.5004 0.484612 0.021248 0 -0.171293
0.5005 0.484515 0.0221126 0 -0.171291
0.5006 0.484418 0.0229684 0 -0.171289
0.5007 0.484321 0.0238153 0 -0.171287
0.5008 0.484224 0.0246535 0 -0.171284
0.5009 0.484127 0.0254829 0 -0.171282
0.501 0.48403 0.0263036 0 -0.171279
0.5011 0.483933 0.0271157 0 -0.171277
0.5012 0.483836 0.0279191 0 -0.171274
0.5013 0.483739 0.028714 0 -0.171271
0.5014 0.483642 0.0295004 0 -0.171268
0.5015 0.483545 0.0302783 0 -0.171265
0.5016 0.483448 0.0310477 0 -0.171262
0.5017 0.483351 0.0318088 0 -0.171259
0.5018 0.483254 0.0325615 0 -0.171256
0.5019 0.483157 0.0333059 0 -0.171253
0.502 0.48306 0.034042 0 -0.171249
0.5021 0.482963 0.0347699 0 -0.171246
0.5022 0.482866 0.0354895 0 -0.171243
0.5023 0.482769 0.0362009 0 -0.171239
0.5024 0.482672 0.0369042 0 -0.171235
0.5025 0.482575 0.0375992 0 -0.171232
0.5026 0.482478 0.0382861 0 -0.171228
0.5027 0.482381 0.0389648 0 -0.171224
0.5028 0.482284 0.0396354 0 -0.17122
0.5029 0.482187 0.0402979 0 -0.171216
0.503 0.48209 0.0409522 0 -0.171212
0.5031 0.481993 0.0415984 0 -0.171208
0.5032 0.481896 0.0422365 0 -0.171204
0.5033 0.481799 0.0428666 0 -0.1712
0.5034 0.481702 0.0434886 0 -0.171196
0.5035 0.481605 0.0441025 0 -0.171191
0.5036 0.481508 0.0447085 0 -0.171187
0.5037 0.481411 0.0453064 0 -0.171183
0.5038 0.481314 0.0458965 0 -0.171178
0.5039 0.481217 0.0464786 0 -0.171174
0.504 0.48112 0.047053 0 -0.171169
0.5041 0.481023 0.0476196 0 -0.171164
0.5042 0.480926 0.0481785 0 -0.17116
0.5043 0.480829 0.0487298 0 -0.171155
0.5044 0.480732 0.0492735 0 -0.17115
0.5045 0.480635 0.0498099 0 -0.171145
0.5046 0.480538 0.0503389 0 -0.17114
0.5047 0.480441 0.0508608 0 -0.171135
0.5048 0.480344 0.0513755 0 -0.17113
0.5049 0.480247 0.0518833 0 -0.171125
0.505 0.48015 0.0523843 0 -0.17112
0.5051 0.480053 0.0528786 0 -0.171115
0.5052 0.479956 0.0533664 0 -0.17111
0.5053 0.479859 0.0538477 0 -0.171105
0.5054 0.479762 0.0543229 0 -0.171099
0.5055 0.479665 0.0547919 0 -0.171094
0.5056 0.479568 0.0552551 0 -0.171089
0.5057 0.479471 0.0557126 0 -0.171083
0.5058 0.479374 0.0561645 0 -0.171078
0.5059 0.479277 0.056611 0 -0.171072
0.506 0.47918 0.0570522 0 -0.171067
0.5061 0.479083 0.0574885 0 -0.171061
0.5062 0.478986 0.0579198 0 -0.171056
0.5063 0.478889 0.0583465 0 -0.17105
0.5064 0.478792 0.0587686 0 -0.171044
0.5065 0.478695 0.0591863 0 -0.171039
0.5066 0.478598 0.0595998 0 -0.171033
0.5067 0.478501 0.0600093 0 -0.171027
0.5068 0.478404 0.0604149 0 -0.171021
0.5069 0.478307 0.0608167 0 -0.171015
0.507 0.47821 0.0612149 0 -0.17101
0.5071 0.478113 0.0616097 0 -0.171004
0.5072 0.478016 0.0620011 0 -0.170998
0.5073 0.477919 0.0623894 0 -0.170992
0.5074 0.477822 0.0627746 0 -0.170986
0.5075 0.477725 0.0631568 0 -0.170979
0.5076 0.477628 0.0635361 0 -0.170973
0.5077 0.477531 0.0639128 0 -0.170967
0.5078 0.477434 0.0642867 0 -0.170961
0.5079 0.477337 0.0646582 0 -0.170955
0.508 0.47724 0.0650271 0 -0.170949
0.5081 0.477143 0.0653937 0 -0.170942
0.5082 0.477046 0.065758 0 -0.170936
0.5083 0.476949 0.06612 0 -0.17093
0.5084 0.476852 0.0664799 0 -0.170923
0.5085 0.476755 0.0668376 0 -0.170917
0.5086 0.476658 0.0671933 0 -0.17091
0.5087 0.476561 0.0675469 0 -0.170904
0.5088 0.476464 0.0678986 0 -0.170897
0.5089 0.476367 0.0682484 0 -0.170891
0.509 0.47627 0.0685962 0 -0.170884
0.5091 0.476173 0.0689422 0 -0.170878
0.5092 0.476076 0.0692863 0 -0.170871
0.5093 0.475979 0.0696287 0 -0.170865
0.5094 0.475882 0.0699692 0 -0.170858
0.5095 0.475785 0.070308 0 -0.170851
0.5096 0.475688 0.070645 0 -0.170844
0.5097 0.475591 0.0709803 0 -0.170838
0.5098 0.475494 0.0713139 0 -0.170831
0.5099 0.475397 0.0716458 0 -0.170824
0.51 0.4753 0.071976 0 -0.170817
0.5101 0.475203 0.0723044 0 -0.17081
0.5102 0.475106 0.0726312 0 -0.170803
0.5103 0.475009 0.0729564 0 -0.170796
0.5104 0.474912 0.0732799 0 -0.170789
0.5105 0.474815 0.0736017 0 -0.170782
0.5106 0.474718 0.0739219 0 -0.170775
0.5107 0.474621 0.0742404 0 -0.170768
0.5108 0.474524 0.0745573 0 -0.170761
0.5109 0.474427 0.0748726 0 -0.170754
0.511 0.47433 0.0751863 0 -0.170747
0.5111 0.474233 0.0754984 0 -0.17074
0.5112 0.474136 0.0758089 0 -0.170733
0.5113 0.474039 0.0761177 0 -0.170725
0.5114 0.473942 0.0764251 0 -0.170718
0.5115 0.473845 0.0767308 0 -0.170711
0.5116 0.473748 0.077035 0 -0.170704
0.5117 0.473651 0.0773377 0 -0.170696
0.5118 0.473554 0.0776388 0 -0.170689
0.5119 0.473457 0.0779384 0 -0.170682
0.512 0.47336 0.0782365 0 -0.170674
0.5121 0.473263 0.0785332 0 -0.170667
0.5122 0.473166 0.0788283 0 -0.170659
0.5123 0.473069 0.079122 0 -0.170652
0.5124 0.472972 0.0794143 0 -0.170644
0.5125 0.472875 0.0797052 0 -0.170637
0.5126 0.472778 0.0799946 0 -0.170629
0.5127 0.472681 0.0802827 0 -0.170622
0.5128 0.472584 0.0805694 0 -0.170614
0.5129 0.472487 0.0808548 0 -0.170607
0.513 0.47239 0.0811389 0 -0.170599
0.5131 0.472293 0.0814216 0 -0.170591
0.5132 0.472196 0.0817031 0 -0.170584
0.5133 0.472099 0.0819833 0 -0.170576
0.5134 0.472002 0.0822623 0 -0.170568
0.5135 0.471905 0.0825401 0 -0.17056
0.5136 0.471808 0.0828167 0 -0.170553
0.5137 0.471711 0.0830921 0 -0.170545
0.5138 0.471614 0.0833664 0 -0.170537
0.5139 0.471517 0.0836395 0 -0.170529
0.514 0.47142 0.0839115 0 -0.170521
0.5141 0.471323 0.0841824 0 -0.170513
0.5142 0.471226 0.0844523 0 -0.170505
0.5143 0.471129 0.0847211 0 -0.170497
0.5144 0.471032 0.0849889 0 -0.170489
0.5145 0.470935 0.0852557 0 -0.170481
0.5146 0.470838 0.0855214 0 -0.170473
0.5147 0.470741 0.0857863 0 -0.170465
0.5148 0.470644 0.0860501 0 -0.170457
0.5149 0.470547 0.086313 0 -0.170449
0.515 0.47045 0.0865751 0 -0.170441
0.5151 0.470353 0.0868362 0 -0.170433
0.5152 0.470256 0.0870964 0 -0.170425
0.5153 0.470159 0.0873557 0 -0.170417
0.5154 0.470062 0.0876142 0 -0.170408
0.5155 0.469965 0.0878719 0 -0.1704
0.5156 0.469868 0.0881287 0 -0.170392
0.5157 0.469771 0.0883847 0 -0.170384
0.5158 0.469674 0.0886399 0 -0.170375
0.5159 0.469577 0.0888942 0 -0.170367
0.516 0.46948 0.0891479 0 -0.170359
0.5161 0.469383 0.0894007 0 -0.170351
0.5162 0.469286 0.0896528 0 -0.170342
0.5163 0.469189 0.0899041 0 -0.170334
0.5164 0.469092 0.0901546 0 -0.170325
0.5165 0.468995 0.0904045 0 -0.170317
0.5166 0.468898 0.0906535 0 -0.170309
0.5167 0.468801 0.0909019 0 -0.1703
0.5168 0.468704 0.0911495 0 -0.170292
0.5169 0.468607 0.0913964 0 -0.170283
0.517 0.46851 0.0916426 0 -0.170275
0.5171 0.468413 0.0918881 0 -0.170266
0.5172 0.468316 0.0921328 0 -0.170257
0.5173 0.468219 0.0923769 0 -0.170249
0.5174 0.468122 0.0926202 0 -0.17024
0.5175 0.468025 0.0928629 0 -0.170232
0.5176 0.467928 0.0931048 0 -0.170223
0.5177 0.467831 0.093346 0 -0.170214
0.5178 0.467734 0.0935865 0 -0.170206
0.5179 0.467637 0.0938263 0 -0.170197
0.518 0.46754 0.0940654 0 -0.170188
0.5181 0.467443 0.0943038 0 -0.170179
0.5182 0.467346 0.0945415 0 -0.170171
0.5183 0.467249 0.0947784 0 -0.170162
0.5184 0.467152 0.0950146 0 -0.170153
0.5185 0.467055 0.0952501 0 -0.170144
0.5186 0.466958 0.0954849 0 -0.170135
0.5187 0.466861 0.0957189 0 -0.170127
0.5188 0.466764 0.0959522 0 -0.170118
0.5189 0.466667 0.0961848 0 -0.170109
0.519 0.46657 0.0964166 0 -0.1701
0.5191 0.466473 0.0966477 0 -0.170091
0.5192 0.466376 0.096878 0 -0.170082
0.5193 0.466279 0.0971075 0 -0.170073
0.5194 0.466182 0.0973363 0 -0.170064
0.5195 0.466085 0.0975643 0 -0.170055
0.5196 0.465988 0.0977916 0 -0.170046
0.5197 0.465891 0.098018 0 -0.170037
0.5198 0.465794 0.0982437 0 -0.170028
0.5199 0.465697 0.0984686 0 -0.170019
0.52 0.4656 0.0986926 0 -0.17001
0.5201 0.465503 0.0989159 0 -0.170001
0.5202 0.465406 0.0991384 0 -0.169991
0.5203 0.465309 0.09936 0 -0.169982
0.5204 0.465212 0.0995808 0 -0.169973
0.5205 0.465115 0.0998008 0 -0.169964
0.5206 0.465018 0.10002 0 -0.169955
0.5207 0.464921 0.100238 0 -0.169945
0.5208 0.464824 0.100456 0 -0.169936
0.5209 0.464727 0.100672 0 -0.169927
0.521 0.46463 0.100888 0 -0.169918
0.5211 0.464533 0.101103 0 -0.169908
0.5212 0.464436 0.101317 0 -0.169899
0.5213 0.464339 0.10153 0 -0.16989
0.5214 0.464242 0.101743 0 -0.16988
0.5215 0.464145 0.101954 0 -0.169871
0.5216 0.464048 0.102165 0 -0.169862
0.5217 0.463951 0.102375 0 -0.169852
0.5218 0.463854 0.102583 0 -0.169843
0.5219 0.463757 0.102791 0 -0.169833
0.522 0.46366 0.102998 0 -0.169824
0.5221 0.463563 0.103204 0 -0.169814
0.5222 0.463466 0.10341 0 -0.169805
0.5223 0.463369 0.103614 0 -0.169795
0.5224 0.463272 0.103818 0 -0.169786
0.5225 0.463175 0.10402 0 -0.169776
0.5226 0.463078 0.104222 0 -0.169767
0.5227 0.462981 0.104423 0 -0.169757
0.5228 0.462884 0.104622 0 -0.169748
0.5229 0.462787 0.104821 0 -0.169738
0.523 0.46269 0.105019 0 -0.169728
0.5231 0.462593 0.105217 0 -0.169719
0.5232 0.462496 0.105413 0 -0.169709
0.5233 0.462399 0.105608 0 -0.169699
0.5234 0.462302 0.105803 0 -0.16969
0.5235 0.462205 0.105996 0 -0.16968
0.5236 0.462108 0.106189 0 -0.16967
0.5237 0.462011 0.106381 0 -0.16966
0.5238 0.461914 0.106572 0 -0.169651
0.5239 0.461817 0.106762 0 -0.169641
0.524 0.46172 0.106951 0 -0.169631
0.5241 0.461623 0.107139 0 -0.169621
0.5242 0.461526 0.107326 0 -0.169612
0.5243 0.461429 0.107513 0 -0.169602
0.5244 0.461332 0.107698 0 -0.169592
0.5245 0.461235 0.107883 0 -0.169582
0.5246 0.461138 0.108067 0 -0.169572
0.5247 0.461041 0.10825 0 -0.169562
0.5248 0.460944 0.108432 0 -0.169552
0.5249 0.460847 0.108614 0 -0.169542
0.525 0.46075 0.108794 0 -0.169533
0.5251 0.460653 0.108974 0 -0.169523
0.5252 0.460556 0.109153 0 -0.169513
0.5253 0.460459 0.109331 0 -0.169503
0.5254 0.460362 0.109508 0 -0.169493
0.5255 0.460265 0.109685 0 -0.169483
0.5256 0.460168 0.10986 0 -0.169473
0.5257 0.460071 0.110035 0 -0.169463
0.5258 0.459974 0.110209 0 -0.169453
0.5259 0.459877 0.110383 0 -0.169442
0.526 0.45978 0.110555 0 -0.169432
0.5261 0.459683 0.110727 0 -0.169422
0.5262 0.459586 0.110898 0 -0.169412
0.5263 0.459489 0.111069 0 -0.169402
0.5264 0.459392 0.111238 0 -0.169392
0.5265 0.459295 0.111407 0 -0.169382
0.5266 0.459198 0.111575 0 -0.169372
0.5267 0.459101 0.111743 0 -0.169361
0.5268 0.459004 0.11191 0 -0.169351
0.5269 0.458907 0.112076 0 -0.169341
0.527 0.45881 0.112241 0 -0.169331
0.5271 0.458713 0.112406 0 -0.169321
0.5272 0.458616 0.112571 0 -0.16931
0.5273 0.458519 0.112734 0 -0.1693
0.5274 0.458422 0.112897 0 -0.16929
0.5275 0.458325 0.11306 0 -0.16928
0.5276 0.458228 0.113221 0 -0.169269
0.5277 0.458131 0.113383 0 -0.169259
0.5278 0.458034 0.113543 0 -0.169249
0.5279 0.457937 0.113703 0 -0.169238
0.528 0.45784 0.113863 0 -0.169228
0.5281 0.457743 0.114022 0 -0.169218
0.5282 0.457646 0.11418 0 -0.169207
0.5283 0.457549 0.114338 0 -0.169197
0.5284 0.457452 0.114496 0 -0.169186
0.5285 0.457355 0.114653 0 -0.169176
0.5286 0.457258 0.114809 0 -0.169165
0.5287 0.457161 0.114965 0 -0.169155
0.5288 0.457064 0.115121 0 -0.169145
0.5289 0.456967 0.115276 0 -0.169134
0.529 0.45687 0.11543 0 -0.169124
0.5291 0.456773 0.115585 0 -0.169113
0.5292 0.456676 0.115738 0 -0.169103
0.5293 0.456579 0.115892 0 -0.169092
0.5294 0.456482 0.116045 0 -0.169082
0.5295 0.456385 0.116198 0 -0.169071
0.5296 0.456288 0.11635 0 -0.16906
0.5297 0.456191 0.116502 0 -0.16905
0.5298 0.456094 0.116654 0 -0.169039
0.5299 0.455997 0.116805 0 -0.169029
0.53 0.4559 0.116956 0 -0.169018
0.5301 0.455803 0.117107 0 -0.169007
0.5302 0.455706 0.117257 0 -0.168997
0.5303 0.455609 0.117407 0 -0.168986
0.5304 0.455512 0.117557 0 -0.168976
0.5305 0.455415 0.117707 0 -0.168965
0.5306 0.455318 0.117856 0 -0.168954
0.5307 0.455221 0.118005 0 -0.168943
0.5308 0.455124 0.118154 0 -0.168933
0.5309 0.455027 0.118303 0 -0.168922
0.531 0.45493 0.118451 0 -0.168911
0.5311 0.454833 0.118599 0 -0.168901
0.5312 0.454736 0.118747 0 -0.16889
0.5313 0.454639 0.118895 0 -0.168879
0.5314 0.454542 0.119043 0 -0.168868
0.5315 0.454445 0.119191 0 -0.168857
0.5316 0.454348 0.119338 0 -0.168847
0.5317 0.454251 0.119485 0 -0.168836
0.5318 0.454154 0.119633 0 -0.168825
0.5319 0.454057 0.11978 0 -0.168814
0.532 0.45396 0.119927 0 -0.168803
0.5321 0.453863 0.120073 0 -0.168792
0.5322 0.453766 0.12022 0 -0.168781
0.5323 0.453669 0.120367 0 -0.168771
0.5324 0.453572 0.120514 0 -0.16876
0.5325 0.453475 0.12066 0 -0.168749
0.5326 0.453378 0.120807 0 -0.168738
0.5327 0.453281 0.120953 0 -0.168727
0.5328 0.453184 0.1211 0 -0.168716
0.5329 0.453087 0.121246 0 -0.168705
0.533 0.45299 0.121392 0 -0.168694
0.5331 0.452893 0.121539 0 -0.168683
0.5332 0.452796 0.121685 0 -0.168672
0.5333 0.452699 0.121832 0 -0.168661
0.5334 0.452602 0.121978 0 -0.16865
0.5335 0.452505 0.122124 0 -0.168639
0.5336 0.452408 0.122271 0 -0.168628
0.5337 0.452311 0.122417 0 -0.168617
0.5338 0.452214 0.122564 0 -0.168606
0.5339 0.452117 0.122711 0 -0.168595
0.534 0.45202 0.122857 0 -0.168584
0.5341 0.451923 0.123004 0 -0.168572
0.5342 0.451826 0.123151 0 -0.168561
0.5343 0.451729 0.123297 0 -0.16855
0.5344 0.451632 0.123444 0 -0.168539
0.5345 0.451535 0.123591 0 -0.168528
0.5346 0.451438 0.123738 0 -0.168517
0.5347 0.451341 0.123886 0 -0.168506
0.5348 0.451244 0.124033 0 -0.168494
0.5349 0.451147 0.12418 0 -0.168483
0.535 0.45105 0.124328 0 -0.168472
0.5351 0.450953 0.124475 0 -0.168461
0.5352 0.450856 0.124623 0 -0.168449
0.5353 0.450759 0.124771 0 -0.168438
0.5354 0.450662 0.124919 0 -0.168427
0.5355 0.450565 0.125067 0 -0.168416
0.5356 0.450468 0.125215 0 -0.168404
0.5357 0.450371 0.125363 0 -0.168393
0.5358 0.450274 0.125512 0 -0.168382
0.5359 0.450177 0.125661 0 -0.16837
0.536 0.45008 0.125809 0 -0.168359
0.5361 0.449983 0.125958 0 -0.168348
0.5362 0.449886 0.126107 0 -0.168336
0.5363 0.449789 0.126257 0 -0.168325
0.5364 0.449692 0.126406 0 -0.168314
0.5365 0.449595 0.126556 0 -0.168302
0.5366 0.449498 0.126705 0 -0.168291
0.5367 0.449401 0.126855 0 -0.168279
0.5368 0.449304 0.127005 0 -0.168268
0.5369 0.449207 0.127156 0 -0.168257
0.537 0.44911 0.127306 0 -0.168245
0.5371 0.449013 0.127457 0 -0.168234
0.5372 0.448916 0.127608 0 -0.168222
0.5373 0.448819 0.127759 0 -0.168211
0.5374 0.448722 0.12791 0 -0.168199
0.5375 0.448625 0.128061 0 -0.168188
0.5376 0.448528 0.128213 0 -0.168176
0.5377 0.448431 0.128364 0 -0.168165
0.5378 0.448334 0.128516 0 -0.168153
0.5379 0.448237 0.128668 0 -0.168141
0.538 0.44814 0.12882 0 -0.16813
0.5381 0.448043 0.128973 0 -0.168118
0.5382 0.447946 0.129126 0 -0.168107
0.5383 0.447849 0.129278 0 -0.168095
0.5384 0.447752 0.129431 0 -0.168083
0.5385 0.447655 0.129585 0 -0.168072
0.5386 0.447558 0.129738 0 -0.16806
0.5387 0.447461 0.129892 0 -0.168049
0.5388 0.447364 0.130045 0 -0.168037
0.5389 0.447267 0.130199 0 -0.168025
0.539 0.44717 0.130353 0 -0.168013
0.5391 0.447073 0.130508 0 -0.168002
0.5392 0.446976 0.130662 0 -0.16799
0.5393 0.446879 0.130817 0 -0.167978
0.5394 0.446782 0.130972 0 -0.167967
0.5395 0.446685 0.131127 0 -0.167955
0.5396 0.446588 0.131282 0 -0.167943
0.5397 0.446491 0.131437 0 -0.167931
0.5398 0.446394 0.131593 0 -0.16792
0.5399 0.446297 0.131749 0 -0.167908
0.54 0.4462 0.131905 0 -0.167896
0.5401 0.446103 0.132061 0 -0.167884
0.5402 0.446006 0.132217 0 -0.167872
0.5403 0.445909 0.132374 0 -0.16786
0.5404 0.445812 0.13253 0 -0.167849
0.5405 0.445715 0.132687 0 -0.167837
0.5406 0.445618 0.132844 0 -0.167825
0.5407 0.445521 0.133001 0 -0.167813
0.5408 0.445424 0.133158 0 -0.167801
0.5409 0.445327 0.133316 0 -0.167789
0.541 0.44523 0.133473 0 -0.167777
0.5411 0.445133 0.133631 0 -0.167765
0.5412 0.445036 0.133789 0 -0.167753
0.5413 0.444939 0.133947 0 -0.167741
0.5414 0.444842 0.134105 0 -0.167729
0.5415 0.444745 0.134263 0 -0.167717
0.5416 0.444648 0.134422 0 -0.167705
0.5417 0.444551 0.13458 0 -0.167693
0.5418 0.444454 0.134739 0 -0.167681
0.5419 0.444357 0.134898 0 -0.167669
0.542 0.44426 0.135056 0 -0.167657
0.5421 0.444163 0.135215 0 -0.167645
0.5422 0.444066 0.135375 0 -0.167633
0.5423 0.443969 0.135534 0 -0.167621
0.5424 0.443872 0.135693 0 -0.167609
0.5425 0.443775 0.135853 0 -0.167597
0.5426 0.443678 0.136012 0 -0.167585
0.5427 0.443581 0.136172 0 -0.167572
0.5428 0.443484 0.136331 0 -0.16756
0.5429 0.443387 0.136491 0 -0.167548
0.543 0.44329 0.136651 0 -0.167536
0.5431 0.443193 0.136811 0 -0.167524
0.5432 0.443096 0.136971 0 -0.167512
0.5433 0.442999 0.137131 0 -0.167499
0.5434 0.442902 0.137291 0 -0.167487
0.5435 0.442805 0.137452 0 -0.167475
0.5436 0.442708 0.137612 0 -0.167463
0.5437 0.442611 0.137772 0 -0.167451
0.5438 0.442514 0.137932 0 -0.167438
0.5439 0.442417 0.138093 0 -0.167426
0.544 0.44232 0.138253 0 -0.167414
0.5441 0.442223 0.138414 0 -0.167401
0.5442 0.442126 0.138574 0 -0.167389
0.5443 0.442029 0.138734 0 -0.167377
0.5444 0.441932 0.138895 0 -0.167364
0.5445 0.441835 0.139055 0 -0.167352
0.5446 0.441738 0.139216 0 -0.16734
0.5447 0.441641 0.139376 0 -0.167327
0.5448 0.441544 0.139537 0 -0.167315
0.5449 0.441447 0.139697 0 -0.167303
0.545 0.44135 0.139857 0 -0.16729
0.5451 0.441253 0.140018 0 -0.167278
0.5452 0.441156 0.140178 0 -0.167265
0.5453 0.441059 0.140338 0 -0.167253
0.5454 0.440962 0.140499 0 -0.16724
0.5455 0.440865 0.140659 0 -0.167228
0.5456 0.440768 0.140819 0 -0.167215
0.5457 0.440671 0.140979 0 -0.167203
0.5458 0.440574 0.141139 0 -0.16719
0.5459 0.440477 0.141299 0 -0.167178
0.546 0.44038 0.141459 0 -0.167165
0.5461 0.440283 0.141618 0 -0.167153
0.5462 0.440186 0.141778 0 -0.16714
0.5463 0.440089 0.141937 0 -0.167128
0.5464 0.439992 0.142097 0 -0.167115
0.5465 0.439895 0.142256 0 -0.167103
0.5466 0.439798 0.142415 0 -0.16709
0.5467 0.439701 0.142574 0 -0.167077
0.5468 0.439604 0.142733 0 -0.167065
0.5469 0.439507 0.142892 0 -0.167052
0.547 0.43941 0.143051 0 -0.16704
0.5471 0.439313 0.143209 0 -0.167027
0.5472 0.439216 0.143367 0 -0.167014
0.5473 0.439119 0.143525 0 -0.167002
0.5474 0.439022 0.143683 0 -0.166989
0.5475 0.438925 0.143841 0 -0.166976
0.5476 0.438828 0.143999 0 -0.166964
0.5477 0.438731 0.144156 0 -0.166951
0.5478 0.438634 0.144313 0 -0.166938
0.5479 0.438537 0.14447 0 -0.166925
0.548 0.43844 0.144627 0 -0.166913
0.5481 0.438343 0.144784 0 -0.1669
0.5482 0.438246 0.14494 0 -0.166887
0.5483 0.438149 0.145096 0 -0.166874
0.5484 0.438052 0.145252 0 -0.166861
0.5485 0.437955 0.145408 0 -0.166849
0.5486 0.437858 0.145563 0 -0.166836
0.5487 0.437761 0.145718 0 -0.166823
0.5488 0.437664 0.145873 0 -0.16681
0.5489 0.437567 0.146028 0 -0.166797
0.549 0.43747 0.146182 0 -0.166784
0.5491 0.437373 0.146336 0 -0.166772
0.5492 0.437276 0.14649 0 -0.166759
0.5493 0.437179 0.146644 0 -0.166746
0.5494 0.437082 0.146797 0 -0.166733
0.5495 0.436985 0.14695 0 -0.16672
0.5496 0.436888 0.147102 0 -0.166707
0.5497 0.436791 0.147255 0 -0.166694
0.5498 0.436694 0.147407 0 -0.166681
0.5499 0.436597 0.147558 0 -0.166668
0.55 0.4365 0.14771 0 -0.166655
0.5501 0.436403 0.147861 0 -0.166642
0.5502 0.436306 0.148011 0 -0.166629
0.5503 0.436209 0.148162 0 -0.166616
0.5504 0.436112 0.148312 0 -0.166603
0.5505 0.436015 0.148461 0 -0.16659
0.5506 0.435918 0.14861 0 -0.166577
0.5507 0.435821 0.148759 0 -0.166564
0.5508 0.435724 0.148908 0 -0.166551
0.5509 0.435627 0.149056 0 -0.166538
0.551 0.43553 0.149204 0 -0.166525
0.5511 0.435433 0.149351 0 -0.166512
0.5512 0.435336 0.149498 0 -0.166499
0.5513 0.435239 0.149645 0 -0.166485
0.5514 0.435142 0.149791 0 -0.166472
0.5515 0.435045 0.149937 0 -0.166459
0.5516 0.434948 0.150083 0 -0.166446
0.5517 0.434851 0.150228 0 -0.166433
0.5518 0.434754 0.150372 0 -0.16642
0.5519 0.434657 0.150516 0 -0.166407
0.552 0.43456 0.15066 0 -0.166393
0.5521 0.434463 0.150804 0 -0.16638
0.5522 0.434366 0.150947 0 -0.166367
0.5523 0.434269 0.151089 0 -0.166354
0.5524 0.434172 0.151231 0 -0.16634
0.5525 0.434075 0.151373 0 -0.166327
0.5526 0.433978 0.151515 0 -0.166314
0.5527 0.433881 0.151655 0 -0.166301
0.5528 0.433784 0.151796 0 -0.166287
0.5529 0.433687 0.151936 0 -0.166274
0.553 0.43359 0.152075 0 -0.166261
0.5531 0.433493 0.152215 0 -0.166248
0.5532 0.433396 0.152353 0 -0.166234
0.5533 0.433299 0.152491 0 -0.166221
0.5534 0.433202 0.152629 0 -0.166208
0.5535 0.433105 0.152767 0 -0.166194
0.5536 0.433008 0.152904 0 -0.166181
0.5537 0.432911 0.15304 0 -0.166168
0.5538 0.432814 0.153176 0 -0.166154
0.5539 0.432717 0.153312 0 -0.166141
0.554 0.43262 0.153447 0 -0.166127
0.5541 0.432523 0.153582 0 -0.166114
0.5542 0.432426 0.153716 0 -0.166101
0.5543 0.432329 0.15385 0 -0.166087
0.5544 0.432232 0.153983 0 -0.166074
0.5545 0.432135 0.154116 0 -0.16606
0.5546 0.432038 0.154249 0 -0.166047
0.5547 0.431941 0.154381 0 -0.166033
0.5548 0.431844 0.154512 0 -0.16602
0.5549 0.431747 0.154643 0 -0.166006
0.555 0.43165 0.154774 0 -0.165993
0.5551 0.431553 0.154904 0 -0.165979
0.5552 0.431456 0.155034 0 -0.165966
0.5553 0.431359 0.155164 0 -0.165952
0.5554 0.431262 0.155293 0 -0.165939
0.5555 0.431165 0.155421 0 -0.165925
0.5556 0.431068 0.15555 0 -0.165912
0.5557 0.430971 0.155677 0 -0.165898
0.5558 0.430874 0.155805 0 -0.165885
0.5559 0.430777 0.155932 0 -0.165871
0.556 0.43068 0.156058 0 -0.165857
0.5561 0.430583 0.156184 0 -0.165844
0.5562 0.430486 0.15631 0 -0.16583
0.5563 0.430389 0.156435 0 -0.165817
0.5564 0.430292 0.15656 0 -0.165803
0.5565 0.430195 0.156685 0 -0.165789
0.5566 0.430098 0.156809 0 -0.165776
0.5567 0.430001 0.156933 0 -0.165762
0.5568 0.429904 0.157056 0 -0.165748
0.5569 0.429807 0.157179 0 -0.165735
0.557 0.42971 0.157302 0 -0.165721
0.5571 0.429613 0.157424 0 -0.165707
0.5572 0.429516 0.157546 0 -0.165694
0.5573 0.429419 0.157668 0 -0.16568
0.5574 0.429322 0.157789 0 -0.165666
0.5575 0.429225 0.15791 0 -0.165652
0.5576 0.429128 0.158031 0 -0.165639
0.5577 0.429031 0.158151 0 -0.165625
0.5578 0.428934 0.158271 0 -0.165611
0.5579 0.428837 0.15839 0 -0.165597
0.558 0.42874 0.15851 0 -0.165584
0.5581 0.428643 0.158629 0 -0.16557
0.5582 0.428546 0.158747 0 -0.165556
0.5583 0.428449 0.158866 0 -0.165542
0.5584 0.428352 0.158984 0 -0.165529
0.5585 0.428255 0.159102 0 -0.165515
0.5586 0.428158 0.159219 0 -0.165501
0.5587 0.428061 0.159337 0 -0.165487
0.5588 0.427964 0.159454 0 -0.165473
0.5589 0.427867 0.159571 0 -0.165459
0.559 0.42777 0.159687 0 -0.165446
0.5591 0.427673 0.159804 0 -0.165432
0.5592 0.427576 0.15992 0 -0.165418
0.5593 0.427479 0.160036 0 -0.165404
0.5594 0.427382 0.160152 0 -0.16539
0.5595 0.427285 0.160267 0 -0.165376
0.5596 0.427188 0.160383 0 -0.165362
0.5597 0.427091 0.160498 0 -0.165348
0.5598 0.426994 0.160613 0 -0.165334
0.5599 0.426897 0.160727 0 -0.16532
0.56 0.4268 0.160842 0 -0.165306


==> Detailed_methods/code_and_input_files/nucleation_rates/T300_order2.txt <==
0.4995 0.485485 0.0130731 0 -0.171308
0.49951 0.485475 0.0131677 0 -0.171308
0.49952 0.485466 0.0132623 0 -0.171308
0.49953 0.485456 0.0133567 0 -0.171308
0.49954 0.485446 0.0134511 0 -0.171308
0.49955 0.485436 0.0135454 0 -0.171308
0.49956 0.485427 0.0136396 0 -0.171308
0.49957 0.485417 0.0137337 0 -0.171307
0.49958 0.485407 0.0138278 0 -0.171307
0.49959 0.485398 0.0139217 0 -0.171307
0.4996 0.485388 0.0140156 0 -0.171307
0.49961 0.485378 0.0141094 0 -0.171307
0.49962 0.485369 0.0142031 0 -0.171307
0.49963 0.485359 0.0142967 0 -0.171307
0.49964 0.485349 0.0143903 0 -0.171306
0.49965 0.485339 0.0144838 0 -0.171306
0.49966 0.48533 0.0145771 0 -0.171306
0.49967 0.48532 0.0146704 0 -0.171306
0.49968 0.48531 0.0147636 0 -0.171306
0.49969 0.485301 0.0148568 0 -0.171306
0.4997 0.485291 0.0149498 0 -0.171306
0.49971 0.485281 0.0150428 0 -0.171305
0.49972 0.485272 0.0151357 0 -0.171305
0.49973 0.485262 0.0152284 0 -0.171305
0.49974 0.485252 0.0153211 0 -0.171305
0.49975 0.485242 0.0154138 0 -0.171305
0.49976 0.485233 0.0155063 0 -0.171305
0.49977 0.485223 0.0155988 0 -0.171305
0.49978 0.485213 0.0156911 0 -0.171304
0.49979 0.485204 0.0157834 0 -0.171304
0.4998 0.485194 0.0158756 0 -0.171304
0.49981 0.485184 0.0159677 0 -0.171304
0.49982 0.485175 0.0160597 0 -0.171304
0.49983 0.485165 0.0161517 0 -0.171304
0.49984 0.485155 0.0162435 0 -0.171304
0.49985 0.485145 0.0163353 0 -0.171303
0.49986 0.485136 0.016427 0 -0.171303
0.49987 0.485126 0.0165186 0 -0.171303
0.49988 0.485116 0.0166101 0 -0.171303
0.49989 0.485107 0.0167015 0 -0.171303
0.4999 0.485097 0.0167928 0 -0.171303
0.49991 0.485087 0.0168841 0 -0.171302
0.49992 0.485078 0.0169752 0 -0.171302
0.49993 0.485068 0.0170663 0 -0.171302
0.49994 0.485058 0.0171573 0 -0.171302
0.49995 0.485048 0.0172482 0 -0.171302
0.49996 0.485039 0.017339 0 -0.171302
0.49997 0.485029 0.0174297 0 -0.171301
0.49998 0.485019 0.0175204 0 -0.171301
0.49999 0.48501 0.0176109 0 -0.171301
0.5 0.485 0.0177014 0 -0.171301
0.50001 0.48499 0.0177918 0 -0.171301
0.50002 0.484981 0.0178821 0 -0.171301
0.50003 0.484971 0.0179723 0 -0.1713
0.50004 0.484961 0.0180624 0 -0.1713
0.50005 0.484951 0.0181524 0 -0.1713
0.50006 0.484942 0.0182424 0 -0.1713
0.50007 0.484932 0.0183322 0 -0.1713
0.50008 0.484922 0.018422 0 -0.171299
0.50009 0.484913 0.0185117 0 -0.171299
0.5001 0.484903 0.0186013 0 -0.171299
0.50011 0.484893 0.0186908 0 -0.171299
0.50012 0.484884 0.0187802 0 -0.171299
0.50013 0.484874 0.0188695 0 -0.171299
0.50014 0.484864 0.0189588 0 -0.171298
0.50015 0.484855 0.0190479 0 -0.171298
0.50016 0.484845 0.019137 0 -0.171298
0.50017 0.484835 0.0192259 0 -0.171298
0.50018 0.484825 0.0193148 0 -0.171298
0.50019 0.484816 0.0194036 0 -0.171297
0.5002 0.484806 0.0194923 0 -0.171297
0.50021 0.484796 0.019581 0 -0.171297
0.50022 0.484787 0.0196695 0 -0.171297
0.50023 0.484777 0.0197579 0 -0.171297
0.50024 0.484767 0.0198463 0 -0.171297
0.50025 0.484758 0.0199346 0 -0.171296
0.50026 0.484748 0.0200228 0 -0.171296
0.50027 0.484738 0.0201109 0 -0.171296
0.50028 0.484728 0.0201989 0 -0.171296
0.50029 0.484719 0.0202868 0 -0.171296
0.5003 0.484709 0.0203746 0 -0.171295
0.50031 0.484699 0.0204623 0 -0.171295
0.50032 0.48469 0.02055 0 -0.171295
0.50033 0.48468 0.0206376 0 -0.171295
0.50034 0.48467 0.020725 0 -0.171295
0.50035 0.484661 0.0208124 0 -0.171294
0.50036 0.484651 0.0208997 0 -0.171294
0.50037 0.484641 0.0209869 0 -0.171294
0.50038 0.484631 0.0210741 0 -0.171294
0.50039 0.484622 0.0211611 0 -0.171294
0.5004 0.484612 0.021248 0 -0.171293
0.50041 0.484602 0.0213349 0 -0.171293
0.50042 0.484593 0.0214217 0 -0.171293
0.50043 0.484583 0.0215083 0 -0.171293
0.50044 0.484573 0.0215949 0 -0.171292
0.50045 0.484564 0.0216814 0 -0.171292
0.50046 0.484554 0.0217678 0 -0.171292
0.50047 0.484544 0.0218542 0 -0.171292
0.50048 0.484534 0.0219404 0 -0.171292
0.50049 0.484525 0.0220266 0 -0.171291
0.5005 0.484515 0.0221126 0 -0.171291
0.50051 0.484505 0.0221986 0 -0.171291
0.50052 0.484496 0.0222845 0 -0.171291
0.50053 0.484486 0.0223703 0 -0.171291
0.50054 0.484476 0.022456 0 -0.17129
0.50055 0.484467 0.0225416 0 -0.17129
0.50056 0.484457 0.0226271 0 -0.17129
0.50057 0.484447 0.0227126 0 -0.17129
0.50058 0.484437 0.0227979 0 -0.171289
0.50059 0.484428 0.0228832 0 -0.171289
0.5006 0.484418 0.0229684 0 -0.171289
0.50061 0.484408 0.0230535 0 -0.171289
0.50062 0.484399 0.0231385 0 -0.171289
0.50063 0.484389 0.0232234 0 -0.171288
0.50064 0.484379 0.0233082 0 -0.171288
0.50065 0.48437 0.023393 0 -0.171288
0.50066 0.48436 0.0234776 0 -0.171288
0.50067 0.48435 0.0235622 0 -0.171287
0.50068 0.48434 0.0236467 0 -0.171287
0.50069 0.484331 0.023731 0 -0.171287
0.5007 0.484321 0.0238153 0 -0.171287
0.50071 0.484311 0.0238996 0 -0.171286
0.50072 0.484302 0.0239837 0 -0.171286
0.50073 0.484292 0.0240677 0 -0.171286
0.50074 0.484282 0.0241517 0 -0.171286
0.50075 0.484273 0.0242355 0 -0.171285
0.50076 0.484263 0.0243193 0 -0.171285
0.50077 0.484253 0.024403 0 -0.171285
0.50078 0.484243 0.0244866 0 -0.171285
0.50079 0.484234 0.0245701 0 -0.171285
0.5008 0.484224 0.0246535 0 -0.171284
0.50081 0.484214 0.0247368 0 -0.171284
0.50082 0.484205 0.0248201 0 -0.171284
0.50083 0.484195 0.0249033 0 -0.171284
0.50084 0.484185 0.0249863 0 -0.171283
0.50085 0.484176 0.0250693 0 -0.171283
0.50086 0.484166 0.0251522 0 -0.171283
0.50087 0.484156 0.025235 0 -0.171283
0.50088 0.484146 0.0253177 0 -0.171282
0.50089 0.484137 0.0254004 0 -0.171282
0.5009 0.484127 0.0254829 0 -0.171282
0.50091 0.484117 0.0255654 0 -0.171282
0.50092 0.484108 0.0256478 0 -0.171281
0.50093 0.484098 0.0257301 0 -0.171281
0.50094 0.484088 0.0258123 0 -0.171281
0.50095 0.484079 0.0258944 0 -0.171281
0.50096 0.484069 0.0259764 0 -0.17128
0.50097 0.484059 0.0260583 0 -0.17128
0.50098 0.484049 0.0261402 0 -0.17128
0.50099 0.48404 0.026222 0 -0.17128
0.501 0.48403 0.0263036 0 -0.171279
0.50101 0.48402 0.0263852 0 -0.171279
0.50102 0.484011 0.0264668 0 -0.171279
0.50103 0.484001 0.0265482 0 -0.171278
0.50104 0.483991 0.0266295 0 -0.171278
0.50105 0.483982 0.0267108 0 -0.171278
0.50106 0.483972 0.0267919 0 -0.171278
0.50107 0.483962 0.026873 0 -0.171277
0.50108 0.483952 0.026954 0 -0.171277
0.50109 0.483943 0.0270349 0 -0.171277
0.5011 0.483933 0.0271157 0 -0.171277
0.50111 0.483923 0.0271964 0 -0.171276
0.50112 0.483914 0.0272771 0 -0.171276
0.50113 0.483904 0.0273576 0 -0.171276
0.50114 0.483894 0.0274381 0 -0.171276
0.50115 0.483885 0.0275185 0 -0.171275
0.50116 0.483875 0.0275988 0 -0.171275
0.50117 0.483865 0.027679 0 -0.171275
0.50118 0.483855 0.0277591 0 -0.171274
0.50119 0.483846 0.0278392 0 -0.171274
0.5012 0.483836 0.0279191 0 -0.171274
0.50121 0.483826 0.027999 0 -0.171274
0.50122 0.483817 0.0280788 0 -0.171273
0.50123 0.483807 0.0281585 0 -0.171273
0.50124 0.483797 0.0282381 0 -0.171273
0.50125 0.483788 0.0283176 0 -0.171273
0.50126 0.483778 0.0283971 0 -0.171272
0.50127 0.483768 0.0284765 0 -0.171272
0.50128 0.483758 0.0285557 0 -0.171272
0.50129 0.483749 0.0286349 0 -0.171271
0.5013 0.483739 0.028714 0 -0.171271
0.50131 0.483729 0.028793 0 -0.171271
0.50132 0.48372 0.028872 0 -0.171271
0.50133 0.48371 0.0289508 0 -0.17127
0.50134 0.4837 0.0290296 0 -0.17127
0.50135 0.483691 0.0291083 0 -0.17127
0.50136 0.483681 0.0291869 0 -0.171269
0.50137 0.483671 0.0292654 0 -0.171269
0.50138 0.483661 0.0293438 0 -0.171269
0.50139 0.483652 0.0294221 0 -0.171269
0.5014 0.483642 0.0295004 0 -0.171268
0.50141 0.483632 0.0295785 0 -0.171268
0.50142 0.483623 0.0296566 0 -0.171268
0.50143 0.483613 0.0297346 0 -0.171267
0.50144 0.483603 0.0298125 0 -0.171267
0.50145 0.483594 0.0298904 0 -0.171267
0.50146 0.483584 0.0299681 0 -0.171266
0.50147 0.483574 0.0300458 0 -0.171266
0.50148 0.483564 0.0301234 0 -0.171266
0.50149 0.483555 0.0302008 0 -0.171266
0.5015 0.483545 0.0302783 0 -0.171265
0.50151 0.483535 0.0303556 0 -0.171265
0.50152 0.483526 0.0304328 0 -0.171265
0.50153 0.483516 0.03051 0 -0.171264
0.50154 0.483506 0.030587 0 -0.171264
0.50155 0.483497 0.030664 0 -0.171264
0.50156 0.483487 0.0307409 0 -0.171263
0.50157 0.483477 0.0308178 0 -0.171263
0.50158 0.483467 0.0308945 0 -0.171263
0.50159 0.483458 0.0309711 0 -0.171263
0.5016 0.483448 0.0310477 0 -0.171262
0.50161 0.483438 0.0311242 0 -0.171262
0.50162 0.483429 0.0312006 0 -0.171262
0.50163 0.483419 0.0312769 0 -0.171261
0.50164 0.483409 0.0313531 0 -0.171261
0.50165 0.4834 0.0314293 0 -0.171261
0.50166 0.48339 0.0315053 0 -0.17126
0.50167 0.48338 0.0315813 0 -0.17126
0.50168 0.48337 0.0316572 0 -0.17126
0.50169 0.483361 0.031733 0 -0.171259
0.5017 0.483351 0.0318088 0 -0.171259
0.50171 0.483341 0.0318844 0 -0.171259
0.50172 0.483332 0.03196 0 -0.171259
0.50173 0.483322 0.0320355 0 -0.171258
0.50174 0.483312 0.0321109 0 -0.171258
0.50175 0.483303 0.0321862 0 -0.171258
0.50176 0.483293 0.0322614 0 -0.171257
0.50177 0.483283 0.0323365 0 -0.171257
0.50178 0.483273 0.0324116 0 -0.171257
0.50179 0.483264 0.0324866 0 -0.171256
0.5018 0.483254 0.0325615 0 -0.171256
0.50181 0.483244 0.0326363 0 -0.171256
0.50182 0.483235 0.032711 0 -0.171255
0.50183 0.483225 0.0327857 0 -0.171255
0.50184 0.483215 0.0328602 0 -0.171255
0.50185 0.483206 0.0329347 0 -0.171254
0.50186 0.483196 0.0330091 0 -0.171254
0.50187 0.483186 0.0330834 0 -0.171254
0.50188 0.483176 0.0331577 0 -0.171253
0.50189 0.483167 0.0332318 0 -0.171253
0.5019 0.483157 0.0333059 0 -0.171253
0.50191 0.483147 0.0333799 0 -0.171252
0.50192 0.483138 0.0334538 0 -0.171252
0.50193 0.483128 0.0335276 0 -0.171252
0.50194 0.483118 0.0336013 0 -0.171251
0.50195 0.483109 0.033675 0 -0.171251
0.50196 0.483099 0.0337486 0 -0.171251
0.50197 0.483089 0.033822 0 -0.17125
0.50198 0.483079 0.0338954 0 -0.17125
0.50199 0.48307 0.0339688 0 -0.17125
0.502 0.48306 0.034042 0 -0.171249
0.50201 0.48305 0.0341152 0 -0.171249
0.50202 0.483041 0.0341882 0 -0.171249
0.50203 0.483031 0.0342612 0 -0.171248
0.50204 0.483021 0.0343341 0 -0.171248
0.50205 0.483012 0.034407 0 -0.171248
0.50206 0.483002 0.0344797 0 -0.171247
0.50207 0.482992 0.0345524 0 -0.171247
0.50208 0.482982 0.034625 0 -0.171247
0.50209 0.482973 0.0346975 0 -0.171246
0.5021 0.482963 0.0347699 0 -0.171246
0.50211 0.482953 0.0348422 0 -0.171246
0.50212 0.482944 0.0349145 0 -0.171245
0.50213 0.482934 0.0349866 0 -0.171245
0.50214 0.482924 0.0350587 0 -0.171245
0.50215 0.482915 0.0351307 0 -0.171244
0.50216 0.482905 0.0352026 0 -0.171244
0.50217 0.482895 0.0352745 0 -0.171244
0.50218 0.482885 0.0353462 0 -0.171243
0.50219 0.482876 0.0354179 0 -0.171243
0.5022 0.482866 0.0354895 0 -0.171243
0.50221 0.482856 0.035561 0 -0.171242
0.50222 0.482847 0.0356325 0 -0.171242
0.50223 0.482837 0.0357038 0 -0.171241
0.50224 0.482827 0.0357751 0 -0.171241
0.50225 0.482818 0.0358462 0 -0.171241
0.50226 0.482808 0.0359173 0 -0.17124
0.50227 0.482798 0.0359884 0 -0.17124
0.50228 0.482788 0.0360593 0 -0.17124
0.50229 0.482779 0.0361302 0 -0.171239
0.5023 0.482769 0.0362009 0 -0.171239
0.50231 0.482759 0.0362716 0 -0.171239
0.50232 0.48275 0.0363422 0 -0.171238
0.50233 0.48274 0.0364128 0 -0.171238
0.50234 0.48273 0.0364832 0 -0.171238
0.50235 0.482721 0.0365536 0 -0.171237
0.50236 0.482711 0.0366239 0 -0.171237
0.50237 0.482701 0.0366941 0 -0.171236
0.50238 0.482691 0.0367642 0 -0.171236
0.50239 0.482682 0.0368342 0 -0.171236
0.5024 0.482672 0.0369042 0 -0.171235
0.50241 0.482662 0.036974 0 -0.171235
0.50242 0.482653 0.0370438 0 -0.171235
0.50243 0.482643 0.0371135 0 -0.171234
0.50244 0.482633 0.0371832 0 -0.171234
0.50245 0.482624 0.0372527 0 -0.171234
0.50246 0.482614 0.0373222 0 -0.171233
0.50247 0.482604 0.0373916 0 -0.171233
0.50248 0.482594 0.0374609 0 -0.171232
0.50249 0.482585 0.0375301 0 -0.171232
0.5025 0.482575 0.0375992 0 -0.171232
0.50251 0.482565 0.0376683 0 -0.171231
0.50252 0.482556 0.0377373 0 -0.171231
0.50253 0.482546 0.0378061 0 -0.171231
0.50254 0.482536 0.037875 0 -0.17123
0.50255 0.482527 0.0379437 0 -0.17123
0.50256 0.482517 0.0380123 0 -0.171229
0.50257 0.482507 0.0380809 0 -0.171229
0.50258 0.482497 0.0381494 0 -0.171229
0.50259 0.482488 0.0382178 0 -0.171228
0.5026 0.482478 0.0382861 0 -0.171228
0.50261 0.482468 0.0383543 0 -0.171228
0.50262 0.482459 0.0384225 0 -0.171227
0.50263 0.482449 0.0384906 0 -0.171227
0.50264 0.482439 0.0385586 0 -0.171226
0.50265 0.48243 0.0386265 0 -0.171226
0.50266 0.48242 0.0386943 0 -0.171226
0.50267 0.48241 0.0387621 0 -0.171225
0.50268 0.4824 0.0388297 0 -0.171225
0.50269 0.482391 0.0388973 0 -0.171225
0.5027 0.482381 0.0389648 0 -0.171224
0.50271 0.482371 0.0390323 0 -0.171224
0.50272 0.482362 0.0390996 0 -0.171223
0.50273 0.482352 0.0391669 0 -0.171223
0.50274 0.482342 0.0392341 0 -0.171223
0.50275 0.482333 0.0393012 0 -0.171222
0.50276 0.482323 0.0393682 0 -0.171222
0.50277 0.482313 0.0394351 0 -0.171221
0.50278 0.482303 0.039502 0 -0.171221
0.50279 0.482294 0.0395687 0 -0.171221
0.5028 0.482284 0.0396354 0 -0.17122
0.50281 0.482274 0.039702 0 -0.17122
0.50282 0.482265 0.0397686 0 -0.17122
0.50283 0.482255 0.039835 0 -0.171219
0.50284 0.482245 0.0399014 0 -0.171219
0.50285 0.482236 0.0399677 0 -0.171218
0.50286 0.482226 0.0400339 0 -0.171218
0.50287 0.482216 0.0401 0 -0.171218
0.50288 0.482206 0.040166 0 -0.171217
0.50289 0.482197 0.040232 0 -0.171217
0.5029 0.482187 0.0402979 0 -0.171216
0.50291 0.482177 0.0403637 0 -0.171216
0.50292 0.482168 0.0404294 0 -0.171216
0.50293 0.482158 0.040495 0 -0.171215
0.50294 0.482148 0.0405606 0 -0.171215
0.50295 0.482139 0.0406261 0 -0.171214
0.50296 0.482129 0.0406915 0 -0.171214
0.50297 0.482119 0.0407568 0 -0.171214
0.50298 0.482109 0.040822 0 -0.171213
0.50299 0.4821 0.0408871 0 -0.171213
0.503 0.48209 0.0409522 0 -0.171212
0.50301 0.48208 0.0410172 0 -0.171212
0.50302 0.482071 0.0410821 0 -0.171212
0.50303 0.482061 0.0411469 0 -0.171211
0.50304 0.482051 0.0412117 0 -0.171211
0.50305 0.482042 0.0412763 0 -0.17121
0.50306 0.482032 0.0413409 0 -0.17121
0.50307 0.482022 0.0414054 0 -0.17121
0.50308 0.482012 0.0414698 0 -0.171209
0.50309 0.482003 0.0415342 0 -0.171209
0.5031 0.481993 0.0415984 0 -0.171208
0.50311 0.481983 0.0416626 0 -0.171208
0.50312 0.481974 0.0417267 0 -0.171207
0.50313 0.481964 0.0417907 0 -0.171207
0.50314 0.481954 0.0418546 0 -0.171207
0.50315 0.481945 0.0419185 0 -0.171206
0.50316 0.481935 0.0419823 0 -0.171206
0.50317 0.481925 0.042046 0 -0.171205
0.50318 0.481915 0.0421096 0 -0.171205
0.50319 0.481906 0.0421731 0 -0.171205
0.5032 0.481896 0.0422365 0 -0.171204
0.50321 0.481886 0.0422999 0 -0.171204
0.50322 0.481877 0.0423632 0 -0.171203
0.50323 0.481867 0.0424264 0 -0.171203
0.50324 0.481857 0.0424895 0 -0.171202
0.50325 0.481848 0.0425526 0 -0.171202
0.50326 0.481838 0.0426155 0 -0.171202
0.50327 0.481828 0.0426784 0 -0.171201
0.50328 0.481818 0.0427412 0 -0.171201
0.50329 0.481809 0.0428039 0 -0.1712
0.5033 0.481799 0.0428666 0 -0.1712
0.50331 0.481789 0.0429291 0 -0.1712
0.50332 0.48178 0.0429916 0 -0.171199
0.50333 0.48177 0.043054 0 -0.171199
0.50334 0.48176 0.0431163 0 -0.171198
0.50335 0.481751 0.0431786 0 -0.171198
0.50336 0.481741 0.0432407 0 -0.171197
0.50337 0.481731 0.0433028 0 -0.171197
0.50338 0.481721 0.0433648 0 -0.171197
0.50339 0.481712 0.0434267 0 -0.171196
0.5034 0.481702 0.0434886 0 -0.171196
0.50341 0.481692 0.0435503 0 -0.171195
0.50342 0.481683 0.043612 0 -0.171195
0.50343 0.481673 0.0436736 0 -0.171194
0.50344 0.481663 0.0437351 0 -0.171194
0.50345 0.481654 0.0437965 0 -0.171194
0.50346 0.481644 0.0438579 0 -0.171193
0.50347 0.481634 0.0439192 0 -0.171193
0.50348 0.481624 0.0439804 0 -0.171192
0.50349 0.481615 0.0440415 0 -0.171192
0.5035 0.481605 0.0441025 0 -0.171191
0.50351 0.481595 0.0441635 0 -0.171191
0.50352 0.481586 0.0442243 0 -0.171191
0.50353 0.481576 0.0442851 0 -0.17119
0.50354 0.481566 0.0443458 0 -0.17119
0.50355 0.481557 0.0444065 0 -0.171189
0.50356 0.481547 0.044467 0 -0.171189
0.50357 0.481537 0.0445275 0 -0.171188
0.50358 0.481527 0.0445879 0 -0.171188
0.50359 0.481518 0.0446482 0 -0.171187
0.5036 0.481508 0.0447085 0 -0.171187
0.50361 0.481498 0.0447686 0 -0.171187
0.50362 0.481489 0.0448287 0 -0.171186
0.50363 0.481479 0.0448887 0 -0.171186
0.50364 0.481469 0.0449486 0 -0.171185
0.50365 0.48146 0.0450084 0 -0.171185
0.50366 0.48145 0.0450682 0 -0.171184
0.50367 0.48144 0.0451279 0 -0.171184
0.50368 0.48143 0.0451875 0 -0.171184
0.50369 0.481421 0.045247 0 -0.171183
0.5037 0.481411 0.0453064 0 -0.171183
0.50371 0.481401 0.0453658 0 -0.171182
0.50372 0.481392 0.0454251 0 -0.171182
0.50373 0.481382 0.0454843 0 -0.171181
0.50374 0.481372 0.0455434 0 -0.171181
0.50375 0.481363 0.0456024 0 -0.17118
0.50376 0.481353 0.0456614 0 -0.17118
0.50377 0.481343 0.0457203 0 -0.171179
0.50378 0.481333 0.0457791 0 -0.171179
0.50379 0.481324 0.0458378 0 -0.171179
0.5038 0.481314 0.0458965 0 -0.171178
0.50381 0.481304 0.045955 0 -0.171178
0.50382 0.481295 0.0460135 0 -0.171177
0.50383 0.481285 0.0460719 0 -0.171177
0.50384 0.481275 0.0461303 0 -0.171176
0.50385 0.481266 0.0461885 0 -0.171176
0.50386 0.481256 0.0462467 0 -0.171175
0.50387 0.481246 0.0463048 0 -0.171175
0.50388 0.481236 0.0463628 0 -0.171175
0.50389 0.481227 0.0464208 0 -0.171174
0.5039 0.481217 0.0464786 0 -0.171174
0.50391 0.481207 0.0465364 0 -0.171173
0.50392 0.481198 0.0465941 0 -0.171173
0.50393 0.481188 0.0466518 0 -0.171172
0.50394 0.481178 0.0467093 0 -0.171172
0.50395 0.481169 0.0467668 0 -0.171171
0.50396 0.481159 0.0468242 0 -0.171171
0.50397 0.481149 0.0468815 0 -0.17117
0.50398 0.481139 0.0469387 0 -0.17117
0.50399 0.48113 0.0469959 0 -0.171169
0.504 0.48112 0.047053 0 -0.171169
0.50401 0.48111 0.04711 0 -0.171169
0.50402 0.481101 0.0471669 0 -0.171168
0.50403 0.481091 0.0472238 0 -0.171168
0.50404 0.481081 0.0472805 0 -0.171167
0.50405 0.481072 0.0473372 0 -0.171167
0.50406 0.481062 0.0473939 0 -0.171166
0.50407 0.481052 0.0474504 0 -0.171166
0.50408 0.481042 0.0475069 0 -0.171165
0.50409 0.481033 0.0475633 0 -0.171165
0.5041 0.481023 0.0476196 0 -0.171164
0.50411 0.481013 0.0476758 0 -0.171164
0.50412 0.481004 0.047732 0 -0.171163
0.50413 0.480994 0.047788 0 -0.171163
0.50414 0.480984 0.047844 0 -0.171162
0.50415 0.480975 0.0479 0 -0.171162
0.50416 0.480965 0.0479558 0 -0.171162
0.50417 0.480955 0.0480116 0 -0.171161
0.50418 0.480945 0.0480673 0 -0.171161
0.50419 0.480936 0.0481229 0 -0.17116
0.5042 0.480926 0.0481785 0 -0.17116
0.50421 0.480916 0.0482339 0 -0.171159
0.50422 0.480907 0.0482893 0 -0.171159
0.50423 0.480897 0.0483447 0 -0.171158
0.50424 0.480887 0.0483999 0 -0.171158
0.50425 0.480878 0.0484551 0 -0.171157
0.50426 0.480868 0.0485102 0 -0.171157
0.50427 0.480858 0.0485652 0 -0.171156
0.50428 0.480848 0.0486201 0 -0.171156
0.50429 0.480839 0.048675 0 -0.171155
0.5043 0.480829 0.0487298 0 -0.171155
0.50431 0.480819 0.0487845 0 -0.171154
0.50432 0.48081 0.0488391 0 -0.171154
0.50433 0.4808 0.0488937 0 -0.171153
0.50434 0.48079 0.0489482 0 -0.171153
0.50435 0.480781 0.0490026 0 -0.171153
0.50436 0.480771 0.0490569 0 -0.171152
0.50437 0.480761 0.0491112 0 -0.171152
0.50438 0.480751 0.0491654 0 -0.171151
0.50439 0.480742 0.0492195 0 -0.171151
0.5044 0.480732 0.0492735 0 -0.17115
0.50441 0.480722 0.0493275 0 -0.17115
0.50442 0.480713 0.0493814 0 -0.171149
0.50443 0.480703 0.0494352 0 -0.171149
0.50444 0.480693 0.049489 0 -0.171148
0.50445 0.480684 0.0495426 0 -0.171148
0.50446 0.480674 0.0495962 0 -0.171147
0.50447 0.480664 0.0496498 0 -0.171147
0.50448 0.480654 0.0497032 0 -0.171146
0.50449 0.480645 0.0497566 0 -0.171146
0.5045 0.480635 0.0498099 0 -0.171145
0.50451 0.480625 0.0498631 0 -0.171145
0.50452 0.480616 0.0499163 0 -0.171144
0.50453 0.480606 0.0499694 0 -0.171144
0.50454 0.480596 0.0500224 0 -0.171143
0.50455 0.480587 0.0500753 0 -0.171143
0.50456 0.480577 0.0501282 0 -0.171142
0.50457 0.480567 0.050181 0 -0.171142
0.50458 0.480557 0.0502337 0 -0.171141
0.50459 0.480548 0.0502864 0 -0.171141
0.5046 0.480538 0.0503389 0 -0.17114
0.50461 0.480528 0.0503915 0 -0.17114
0.50462 0.480519 0.0504439 0 -0.171139
0.50463 0.480509 0.0504963 0 -0.171139
0.50464 0.480499 0.0505485 0 -0.171138
0.50465 0.48049 0.0506008 0 -0.171138
0.50466 0.48048 0.0506529 0 -0.171137
0.50467 0.48047 0.050705 0 -0.171137
0.50468 0.48046 0.050757 0 -0.171136
0.50469 0.480451 0.0508089 0 -0.171136
0.5047 0.480441 0.0508608 0 -0.171135
0.50471 0.480431 0.0509126 0 -0.171135
0.50472 0.480422 0.0509643 0 -0.171134
0.50473 0.480412 0.051016 0 -0.171134
0.50474 0.480402 0.0510675 0 -0.171133
0.50475 0.480393 0.051119 0 -0.171133
0.50476 0.480383 0.0511705 0 -0.171132
0.50477 0.480373 0.0512219 0 -0.171132
0.50478 0.480363 0.0512732 0 -0.171131
0.50479 0.480354 0.0513244 0 -0.171131
0.5048 0.480344 0.0513755 0 -0.17113
0.50481 0.480334 0.0514266 0 -0.17113
0.50482 0.480325 0.0514777 0 -0.171129
0.50483 0.480315 0.0515286 0 -0.171129
0.50484 0.480305 0.0515795 0 -0.171128
0.50485 0.480296 0.0516303 0 -0.171128
0.50486 0.480286 0.051681 0 -0.171127
0.50487 0.480276 0.0517317 0 -0.171127
0.50488 0.480266 0.0517823 0 -0.171126
0.50489 0.480257 0.0518329 0 -0.171126
0.5049 0.480247 0.0518833 0 -0.171125
0.50491 0.480237 0.0519337 0 -0.171125
0.50492 0.480228 0.0519841 0 -0.171124
0.50493 0.480218 0.0520343 0 -0.171124
0.50494 0.480208 0.0520845 0 -0.171123
0.50495 0.480199 0.0521347 0 -0.171123
0.50496 0.480189 0.0521847 0 -0.171122
0.50497 0.480179 0.0522347 0 -0.171122
0.50498 0.480169 0.0522847 0 -0.171121
0.50499 0.48016 0.0523345 0 -0.171121
0.505 0.48015 0.0523843 0 -0.17112
0.50501 0.48014 0.052434 0 -0.17112
0.50502 0.480131 0.0524837 0 -0.171119
0.50503 0.480121 0.0525333 0 -0.171119
0.50504 0.480111 0.0525828 0 -0.171118
0.50505 0.480102 0.0526323 0 -0.171118
0.50506 0.480092 0.0526817 0 -0.171117
0.50507 0.480082 0.052731 0 -0.171117
0.50508 0.480072 0.0527803 0 -0.171116
0.50509 0.480063 0.0528295 0 -0.171116
0.5051 0.480053 0.0528786 0 -0.171115
0.50511 0.480043 0.0529277 0 -0.171115
0.50512 0.480034 0.0529767 0 -0.171114
0.50513 0.480024 0.0530256 0 -0.171114
0.50514 0.480014 0.0530745 0 -0.171113
0.50515 0.480005 0.0531233 0 -0.171113
0.50516 0.479995 0.053172 0 -0.171112
0.50517 0.479985 0.0532207 0 -0.171112
0.50518 0.479975 0.0532693 0 -0.171111
0.50519 0.479966 0.0533179 0 -0.17111
0.5052 0.479956 0.0533664 0 -0.17111
0.50521 0.479946 0.0534148 0 -0.171109
0.50522 0.479937 0.0534631 0 -0.171109
0.50523 0.479927 0.0535114 0 -0.171108
0.50524 0.479917 0.0535597 0 -0.171108
0.50525 0.479908 0.0536078 0 -0.171107
0.50526 0.479898 0.0536559 0 -0.171107
0.50527 0.479888 0.053704 0 -0.171106
0.50528 0.479878 0.053752 0 -0.171106
0.50529 0.479869 0.0537999 0 -0.171105
0.5053 0.479859 0.0538477 0 -0.171105
0.50531 0.479849 0.0538955 0 -0.171104
0.50532 0.47984 0.0539432 0 -0.171104
0.50533 0.47983 0.0539909 0 -0.171103
0.50534 0.47982 0.0540385 0 -0.171103
0.50535 0.479811 0.0540861 0 -0.171102
0.50536 0.479801 0.0541335 0 -0.171102
0.50537 0.479791 0.054181 0 -0.171101
0.50538 0.479781 0.0542283 0 -0.171101
0.50539 0.479772 0.0542756 0 -0.1711
0.5054 0.479762 0.0543229 0 -0.171099
0.50541 0.479752 0.05437 0 -0.171099
0.50542 0.479743 0.0544172 0 -0.171098
0.50543 0.479733 0.0544642 0 -0.171098
0.50544 0.479723 0.0545112 0 -0.171097
0.50545 0.479714 0.0545582 0 -0.171097
0.50546 0.479704 0.054605 0 -0.171096
0.50547 0.479694 0.0546519 0 -0.171096
0.50548 0.479684 0.0546986 0 -0.171095
0.50549 0.479675 0.0547453 0 -0.171095
0.5055 0.479665 0.0547919 0 -0.171094
0.50551 0.479655 0.0548385 0 -0.171094
0.50552 0.479646 0.0548851 0 -0.171093
0.50553 0.479636 0.0549315 0 -0.171093
0.50554 0.479626 0.0549779 0 -0.171092
0.50555 0.479617 0.0550243 0 -0.171091
0.50556 0.479607 0.0550706 0 -0.171091
0.50557 0.479597 0.0551168 0 -0.17109
0.50558 0.479587 0.055163 0 -0.17109
0.50559 0.479578 0.0552091 0 -0.171089
0.5056 0.479568 0.0552551 0 -0.171089
0.50561 0.479558 0.0553011 0 -0.171088
0.50562 0.479549 0.0553471 0 -0.171088
0.50563 0.479539 0.055393 0 -0.171087
0.50564 0.479529 0.0554388 0 -0.171087
0.50565 0.47952 0.0554846 0 -0.171086
0.50566 0.47951 0.0555303 0 -0.171086
0.50567 0.4795 0.0555759 0 -0.171085
0.50568 0.47949 0.0556215 0 -0.171084
0.50569 0.479481 0.0556671 0 -0.171084
0.5057 0.479471 0.0557126 0 -0.171083
0.50571 0.479461 0.055758 0 -0.171083
0.50572 0.479452 0.0558034 0 -0.171082
0.50573 0.479442 0.0558487 0 -0.171082
0.50574 0.479432 0.055894 0 -0.171081
0.50575 0.479423 0.0559392 0 -0.171081
0.50576 0.479413 0.0559844 0 -0.17108
0.50577 0.479403 0.0560295 0 -0.17108
0.50578 0.479393 0.0560745 0 -0.171079
0.50579 0.479384 0.0561195 0 -0.171078
0.5058 0.479374 0.0561645 0 -0.171078
0.50581 0.479364 0.0562094 0 -0.171077
0.50582 0.479355 0.0562542 0 -0.171077
0.50583 0.479345 0.056299 0 -0.171076
0.50584 0.479335 0.0563437 0 -0.171076
0.50585 0.479326 0.0563884 0 -0.171075
0.50586 0.479316 0.056433 0 -0.171075
0.50587 0.479306 0.0564776 0 -0.171074
0.50588 0.479296 0.0565221 0 -0.171074
0.50589 0.479287 0.0565665 0 -0.171073
0.5059 0.479277 0.056611 0 -0.171072
0.50591 0.479267 0.0566553 0 -0.171072
0.50592 0.479258 0.0566996 0 -0.171071
0.50593 0.479248 0.0567439 0 -0.171071
0.50594 0.479238 0.0567881 0 -0.17107
0.50595 0.479229 0.0568322 0 -0.17107
0.50596 0.479219 0.0568763 0 -0.171069
0.50597 0.479209 0.0569204 0 -0.171069
0.50598 0.479199 0.0569644 0 -0.171068
0.50599 0.47919 0.0570083 0 -0.171067
0.506 0.47918 0.0570522 0 -0.171067
0.50601 0.47917 0.0570961 0 -0.171066
0.50602 0.479161 0.0571399 0 -0.171066
0.50603 0.479151 0.0571836 0 -0.171065
0.50604 0.479141 0.0572273 0 -0.171065
0.50605 0.479132 0.057271 0 -0.171064
0.50606 0.479122 0.0573146 0 -0.171064
0.50607 0.479112 0.0573581 0 -0.171063
0.50608 0.479102 0.0574016 0 -0.171062
0.50609 0.479093 0.0574451 0 -0.171062
0.5061 0.479083 0.0574885 0 -0.171061
0.50611 0.479073 0.0575318 0 -0.171061
0.50612 0.479064 0.0575751 0 -0.17106
0.50613 0.479054 0.0576184 0 -0.17106
0.50614 0.479044 0.0576616 0 -0.171059
0.50615 0.479035 0.0577047 0 -0.171059
0.50616 0.479025 0.0577478 0 -0.171058
0.50617 0.479015 0.0577909 0 -0.171057
0.50618 0.479005 0.0578339 0 -0.171057
0.50619 0.478996 0.0578769 0 -0.171056
0.5062 0.478986 0.0579198 0 -0.171056
0.50621 0.478976 0.0579627 0 -0.171055
0.50622 0.478967 0.0580055 0 -0.171055
0.50623 0.478957 0.0580483 0 -0.171054
0.50624 0.478947 0.058091 0 -0.171053
0.50625 0.478938 0.0581337 0 -0.171053
0.50626 0.478928 0.0581763 0 -0.171052
0.50627 0.478918 0.0582189 0 -0.171052
0.50628 0.478908 0.0582615 0 -0.171051
0.50629 0.478899 0.058304 0 -0.171051
0.5063 0.478889 0.0583465 0 -0.17105
0.50631 0.478879 0.0583889 0 -0.17105
0.50632 0.47887 0.0584312 0 -0.171049
0.50633 0.47886 0.0584736 0 -0.171048
0.50634 0.47885 0.0585158 0 -0.171048
0.50635 0.478841 0.0585581 0 -0.171047
0.50636 0.478831 0.0586003 0 -0.171047
0.50637 0.478821 0.0586424 0 -0.171046
0.50638 0.478811 0.0586845 0 -0.171046
0.50639 0.478802 0.0587266 0 -0.171045
0.5064 0.478792 0.0587686 0 -0.171044
0.50641 0.478782 0.0588105 0 -0.171044
0.50642 0.478773 0.0588525 0 -0.171043
0.50643 0.478763 0.0588943 0 -0.171043
0.50644 0.478753 0.0589362 0 -0.171042
0.50645 0.478744 0.058978 0 -0.171042
0.50646 0.478734 0.0590197 0 -0.171041
0.50647 0.478724 0.0590614 0 -0.17104
0.50648 0.478714 0.0591031 0 -0.17104
0.50649 0.478705 0.0591447 0 -0.171039
0.5065 0.478695 0.0591863 0 -0.171039
0.50651 0.478685 0.0592278 0 -0.171038
0.50652 0.478676 0.0592693 0 -0.171038
0.50653 0.478666 0.0593108 0 -0.171037
0.50654 0.478656 0.0593522 0 -0.171036
0.50655 0.478647 0.0593936 0 -0.171036
0.50656 0.478637 0.0594349 0 -0.171035
0.50657 0.478627 0.0594762 0 -0.171035
0.50658 0.478617 0.0595174 0 -0.171034
0.50659 0.478608 0.0595587 0 -0.171034
0.5066 0.478598 0.0595998 0 -0.171033
0.50661 0.478588 0.0596409 0 -0.171032
0.50662 0.478579 0.059682 0 -0.171032
0.50663 0.478569 0.0597231 0 -0.171031
0.50664 0.478559 0.0597641 0 -0.171031
0.50665 0.47855 0.0598051 0 -0.17103
0.50666 0.47854 0.059846 0 -0.171029
0.50667 0.47853 0.0598869 0 -0.171029
0.50668 0.47852 0.0599277 0 -0.171028
0.50669 0.478511 0.0599685 0 -0.171028
0.5067 0.478501 0.0600093 0 -0.171027
0.50671 0.478491 0.06005 0 -0.171027
0.50672 0.478482 0.0600907 0 -0.171026
0.50673 0.478472 0.0601314 0 -0.171025
0.50674 0.478462 0.060172 0 -0.171025
0.50675 0.478453 0.0602126 0 -0.171024
0.50676 0.478443 0.0602531 0 -0.171024
0.50677 0.478433 0.0602936 0 -0.171023
0.50678 0.478423 0.0603341 0 -0.171022
0.50679 0.478414 0.0603745 0 -0.171022
0.5068 0.478404 0.0604149 0 -0.171021
0.50681 0.478394 0.0604552 0 -0.171021
0.50682 0.478385 0.0604955 0 -0.17102
0.50683 0.478375 0.0605358 0 -0.17102
0.50684 0.478365 0.060576 0 -0.171019
0.50685 0.478356 0.0606162 0 -0.171018
0.50686 0.478346 0.0606564 0 -0.171018
0.50687 0.478336 0.0606965 0 -0.171017
0.50688 0.478326 0.0607366 0 -0.171017
0.50689 0.478317 0.0607767 0 -0.171016
0.5069 0.478307 0.0608167 0 -0.171015
0.50691 0.478297 0.0608567 0 -0.171015
0.50692 0.478288 0.0608966 0 -0.171014
0.50693 0.478278 0.0609365 0 -0.171014
0.50694 0.478268 0.0609764 0 -0.171013
0.50695 0.478259 0.0610163 0 -0.171012
0.50696 0.478249 0.0610561 0 -0.171012
0.50697 0.478239 0.0610958 0 -0.171011
0.50698 0.478229 0.0611356 0 -0.171011
0.50699 0.47822 0.0611753 0 -0.17101
0.507 0.47821 0.0612149 0 -0.17101
0.50701 0.4782 0.0612546 0 -0.171009
0.50702 0.478191 0.0612942 0 -0.171008
0.50703 0.478181 0.0613337 0 -0.171008
0.50704 0.478171 0.0613732 0 -0.171007
0.50705 0.478162 0.0614127 0 -0.171007
0.50706 0.478152 0.0614522 0 -0.171006
0.50707 0.478142 0.0614916 0 -0.171005
0.50708 0.478132 0.061531 0 -0.171005
0.50709 0.478123 0.0615704 0 -0.171004
0.5071 0.478113 0.0616097 0 -0.171004
0.50711 0.478103 0.061649 0 -0.171003
0.50712 0.478094 0.0616882 0 -0.171002
0.50713 0.478084 0.0617275 0 -0.171002
0.50714 0.478074 0.0617667 0 -0.171001
0.50715 0.478065 0.0618058 0 -0.171001
0.50716 0.478055 0.061845 0 -0.171
0.50717 0.478045 0.061884 0 -0.170999
0.50718 0.478035 0.0619231 0 -0.170999
0.50719 0.478026 0.0619621 0 -0.170998
0.5072 0.478016 0.0620011 0 -0.170998
0.50721 0.478006 0.0620401 0 -0.170997
0.50722 0.477997 0.062079 0 -0.170996
0.50723 0.477987 0.0621179 0 -0.170996
0.50724 0.477977 0.0621568 0 -0.170995
0.50725 0.477968 0.0621957 0 -0.170995
0.50726 0.477958 0.0622345 0 -0.170994
0.50727 0.477948 0.0622732 0 -0.170993
0.50728 0.477938 0.062312 0 -0.170993
0.50729 0.477929 0.0623507 0 -0.170992
0.5073 0.477919 0.0623894 0 -0.170992
0.50731 0.477909 0.062428 0 -0.170991
0.50732 0.4779 0.0624667 0 -0.17099
0.50733 0.47789 0.0625053 0 -0.17099
0.50734 0.47788 0.0625438 0 -0.170989
0.50735 0.477871 0.0625823 0 -0.170989
0.50736 0.477861 0.0626208 0 -0.170988
0.50737 0.477851 0.0626593 0 -0.170987
0.50738 0.477841 0.0626978 0 -0.170987
0.50739 0.477832 0.0627362 0 -0.170986
0.5074 0.477822 0.0627746 0 -0.170986
0.50741 0.477812 0.0628129 0 -0.170985
0.50742 0.477803 0.0628512 0 -0.170984
0.50743 0.477793 0.0628895 0 -0.170984
0.50744 0.477783 0.0629278 0 -0.170983
0.50745 0.477774 0.062966 0 -0.170983
0.50746 0.477764 0.0630042 0 -0.170982
0.50747 0.477754 0.0630424 0 -0.170981
0.50748 0.477744 0.0630806 0 -0.170981
0.50749 0.477735 0.0631187 0 -0.17098
0.5075 0.477725 0.0631568 0 -0.170979
0.50751 0.477715 0.0631948 0 -0.170979
0.50752 0.477706 0.0632329 0 -0.170978
0.50753 0.477696 0.0632709 0 -0.170978
0.50754 0.477686 0.0633088 0 -0.170977
0.50755 0.477677 0.0633468 0 -0.170976
0.50756 0.477667 0.0633847 0 -0.170976
0.50757 0.477657 0.0634226 0 -0.170975
0.50758 0.477647 0.0634605 0 -0.170975
0.50759 0.477638 0.0634983 0 -0.170974
0.5076 0.477628 0.0635361 0 -0.170973
0.50761 0.477618 0.0635739 0 -0.170973
0.50762 0.477609 0.0636117 0 -0.170972
0.50763 0.477599 0.0636494 0 -0.170972
0.50764 0.477589 0.0636871 0 -0.170971
0.50765 0.47758 0.0637248 0 -0.17097
0.50766 0.47757 0.0637624 0 -0.17097
0.50767 0.47756 0.0638 0 -0.170969
0.50768 0.47755 0.0638376 0 -0.170968
0.50769 0.477541 0.0638752 0 -0.170968
0.5077 0.477531 0.0639128 0 -0.170967
0.50771 0.477521 0.0639503 0 -0.170967
0.50772 0.477512 0.0639878 0 -0.170966
0.50773 0.477502 0.0640252 0 -0.170965
0.50774 0.477492 0.0640627 0 -0.170965
0.50775 0.477483 0.0641001 0 -0.170964
0.50776 0.477473 0.0641375 0 -0.170964
0.50777 0.477463 0.0641748 0 -0.170963
0.50778 0.477453 0.0642121 0 -0.170962
0.50779 0.477444 0.0642495 0 -0.170962
0.5078 0.477434 0.0642867 0 -0.170961
0.50781 0.477424 0.064324 0 -0.17096
0.50782 0.477415 0.0643612 0 -0.17096
0.50783 0.477405 0.0643984 0 -0.170959
0.50784 0.477395 0.0644356 0 -0.170959
0.50785 0.477386 0.0644728 0 -0.170958
0.50786 0.477376 0.0645099 0 -0.170957
0.50787 0.477366 0.064547 0 -0.170957
0.50788 0.477356 0.0645841 0 -0.170956
0.50789 0.477347 0.0646211 0 -0.170955
0.5079 0.477337 0.0646582 0 -0.170955
0.50791 0.477327 0.0646952 0 -0.170954
0.50792 0.477318 0.0647322 0 -0.170954
0.50793 0.477308 0.0647691 0 -0.170953
0.50794 0.477298 0.064806 0 -0.170952
0.50795 0.477289 0.064843 0 -0.170952
0.50796 0.477279 0.0648798 0 -0.170951
0.50797 0.477269 0.0649167 0 -0.17095
0.50798 0.477259 0.0649535 0 -0.17095
0.50799 0.47725 0.0649903 0 -0.170949
0.508 0.47724 0.0650271 0 -0.170949
0.50801 0.47723 0.0650639 0 -0.170948
0.50802 0.477221 0.0651006 0 -0.170947
0.50803 0.477211 0.0651374 0 -0.170947
0.50804 0.477201 0.065174 0 -0.170946
0.50805 0.477192 0.0652107 0 -0.170945
0.50806 0.477182 0.0652474 0 -0.170945
0.50807 0.477172 0.065284 0 -0.170944
0.50808 0.477162 0.0653206 0 -0.170944
0.50809 0.477153 0.0653572 0 -0.170943
0.5081 0.477143 0.0653937 0 -0.170942
0.50811 0.477133 0.0654302 0 -0.170942
0.50812 0.477124 0.0654667 0 -0.170941
0.50813 0.477114 0.0655032 0 -0.17094
0.50814 0.477104 0.0655397 0 -0.17094
0.50815 0.477095 0.0655761 0 -0.170939
0.50816 0.477085 0.0656125 0 -0.170939
0.50817 0.477075 0.0656489 0 -0.170938
0.50818 0.477065 0.0656853 0 -0.170937
0.50819 0.477056 0.0657217 0 -0.170937
0.5082 0.477046 0.065758 0 -0.170936
0.50821 0.477036 0.0657943 0 -0.170935
0.50822 0.477027 0.0658306 0 -0.170935
0.50823 0.477017 0.0658668 0 -0.170934
0.50824 0.477007 0.0659031 0 -0.170933
0.50825 0.476998 0.0659393 0 -0.170933
0.50826 0.476988 0.0659755 0 -0.170932
0.50827 0.476978 0.0660116 0 -0.170932
0.50828 0.476968 0.0660478 0 -0.170931
0.50829 0.476959 0.0660839 0 -0.17093
0.5083 0.476949 0.06612 0 -0.17093
0.50831 0.476939 0.0661561 0 -0.170929
0.50832 0.47693 0.0661922 0 -0.170928
0.50833 0.47692 0.0662282 0 -0.170928
0.50834 0.47691 0.0662642 0 -0.170927
0.50835 0.476901 0.0663002 0 -0.170926
0.50836 0.476891 0.0663362 0 -0.170926
0.50837 0.476881 0.0663721 0 -0.170925
0.50838 0.476871 0.0664081 0 -0.170925
0.50839 0.476862 0.066444 0 -0.170924
0.5084 0.476852 0.0664799 0 -0.170923
0.50841 0.476842 0.0665157 0 -0.170923
0.50842 0.476833 0.0665516 0 -0.170922
0.50843 0.476823 0.0665874 0 -0.170921
0.50844 0.476813 0.0666232 0 -0.170921
0.50845 0.476804 0.066659 0 -0.17092
0.50846 0.476794 0.0666948 0 -0.170919
0.50847 0.476784 0.0667305 0 -0.170919
0.50848 0.476774 0.0667662 0 -0.170918
0.50849 0.476765 0.0668019 0 -0.170918
0.5085 0.476755 0.0668376 0 -0.170917
0.50851 0.476745 0.0668733 0 -0.170916
0.50852 0.476736 0.0669089 0 -0.170916
0.50853 0.476726 0.0669445 0 -0.170915
0.50854 0.476716 0.0669801 0 -0.170914
0.50855 0.476707 0.0670157 0 -0.170914
0.50856 0.476697 0.0670513 0 -0.170913
0.50857 0.476687 0.0670868 0 -0.170912
0.50858 0.476677 0.0671223 0 -0.170912
0.50859 0.476668 0.0671578 0 -0.170911
0.5086 0.476658 0.0671933 0 -0.17091
0.50861 0.476648 0.0672287 0 -0.17091
0.50862 0.476639 0.0672642 0 -0.170909
0.50863 0.476629 0.0672996 0 -0.170909
0.50864 0.476619 0.067335 0 -0.170908
0.50865 0.47661 0.0673704 0 -0.170907
0.50866 0.4766 0.0674057 0 -0.170907
0.50867 0.47659 0.067441 0 -0.170906
0.50868 0.47658 0.0674764 0 -0.170905
0.50869 0.476571 0.0675117 0 -0.170905
0.5087 0.476561 0.0675469 0 -0.170904
0.50871 0.476551 0.0675822 0 -0.170903
0.50872 0.476542 0.0676174 0 -0.170903
0.50873 0.476532 0.0676526 0 -0.170902
0.50874 0.476522 0.0676878 0 -0.170901
0.50875 0.476513 0.067723 0 -0.170901
0.50876 0.476503 0.0677582 0 -0.1709
0.50877 0.476493 0.0677933 0 -0.170899
0.50878 0.476483 0.0678284 0 -0.170899
0.50879 0.476474 0.0678635 0 -0.170898
0.5088 0.476464 0.0678986 0 -0.170897
0.50881 0.476454 0.0679337 0 -0.170897
0.50882 0.476445 0.0679687 0 -0.170896
0.50883 0.476435 0.0680037 0 -0.170896
0.50884 0.476425 0.0680387 0 -0.170895
0.50885 0.476416 0.0680737 0 -0.170894
0.50886 0.476406 0.0681087 0 -0.170894
0.50887 0.476396 0.0681436 0 -0.170893
0.50888 0.476386 0.0681786 0 -0.170892
0.50889 0.476377 0.0682135 0 -0.170892
0.5089 0.476367 0.0682484 0 -0.170891
0.50891 0.476357 0.0682832 0 -0.17089
0.50892 0.476348 0.0683181 0 -0.17089
0.50893 0.476338 0.0683529 0 -0.170889
0.50894 0.476328 0.0683877 0 -0.170888
0.50895 0.476319 0.0684225 0 -0.170888
0.50896 0.476309 0.0684573 0 -0.170887
0.50897 0.476299 0.068492 0 -0.170886
0.50898 0.476289 0.0685268 0 -0.170886
0.50899 0.47628 0.0685615 0 -0.170885
0.509 0.47627 0.0685962 0 -0.170884
0.50901 0.47626 0.0686309 0 -0.170884
0.50902 0.476251 0.0686656 0 -0.170883
0.50903 0.476241 0.0687002 0 -0.170882
0.50904 0.476231 0.0687348 0 -0.170882
0.50905 0.476222 0.0687694 0 -0.170881
0.50906 0.476212 0.068804 0 -0.17088
0.50907 0.476202 0.0688386 0 -0.17088
0.50908 0.476192 0.0688731 0 -0.170879
0.50909 0.476183 0.0689077 0 -0.170878
0.5091 0.476173 0.0689422 0 -0.170878
0.50911 0.476163 0.0689767 0 -0.170877
0.50912 0.476154 0.0690112 0 -0.170876
0.50913 0.476144 0.0690456 0 -0.170876
0.50914 0.476134 0.0690801 0 -0.170875
0.50915 0.476125 0.0691145 0 -0.170874
0.50916 0.476115 0.0691489 0 -0.170874
0.50917 0.476105 0.0691833 0 -0.170873
0.50918 0.476095 0.0692177 0 -0.170872
0.50919 0.476086 0.069252 0 -0.170872
0.5092 0.476076 0.0692863 0 -0.170871
0.50921 0.476066 0.0693207 0 -0.170871
0.50922 0.476057 0.069355 0 -0.17087
0.50923 0.476047 0.0693892 0 -0.170869
0.50924 0.476037 0.0694235 0 -0.170869
0.50925 0.476028 0.0694577 0 -0.170868
0.50926 0.476018 0.069492 0 -0.170867
0.50927 0.476008 0.0695262 0 -0.170867
0.50928 0.475998 0.0695604 0 -0.170866
0.50929 0.475989 0.0695945 0 -0.170865
0.5093 0.475979 0.0696287 0 -0.170865
0.50931 0.475969 0.0696628 0 -0.170864
0.50932 0.47596 0.0696969 0 -0.170863
0.50933 0.47595 0.069731 0 -0.170863
0.50934 0.47594 0.0697651 0 -0.170862
0.50935 0.475931 0.0697992 0 -0.170861
0.50936 0.475921 0.0698332 0 -0.170861
0.50937 0.475911 0.0698672 0 -0.17086
0.50938 0.475901 0.0699013 0 -0.170859
0.50939 0.475892 0.0699353 0 -0.170859
0.5094 0.475882 0.0699692 0 -0.170858
0.50941 0.475872 0.0700032 0 -0.170857
0.50942 0.475863 0.0700371 0 -0.170856
0.50943 0.475853 0.070071 0 -0.170856
0.50944 0.475843 0.070105 0 -0.170855
0.50945 0.475834 0.0701388 0 -0.170854
0.50946 0.475824 0.0701727 0 -0.170854
0.50947 0.475814 0.0702066 0 -0.170853
0.50948 0.475804 0.0702404 0 -0.170852
0.50949 0.475795 0.0702742 0 -0.170852
0.5095 0.475785 0.070308 0 -0.170851


==> license_mcode.txt <==
Copyright (c) 2014, Florian Knorn
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.
